Spectroscopic Orbital Periods for 29 Cataclysmic Variables from the Sloan Digital Sky Survey

We report follow-up spectroscopy of 29 cataclysmic variables from the Sloan Digital Sky Survey (SDSS), 22 of which were discovered by SDSS and seven other previously known systems that were recovered in SDSS. The periods for 16 of these objects were included in the tabulation by Gaensicke et al. (2009). While most of the systems have periods less than 2 hours, only one has a period in the 80-86 minute 'spike' found by Gaensicke et al. (2009), and 11 have periods longer than 3 hours, indicating that the present sample is skewed toward longer-period, higher-luminosity objects. Seven of the objects have spectra resembling dwarf novae, but have apparently never been observed in outburst, suggesting that many cataclysmics with relatively low variability amplitude remain to be discovered. Some of the objects are notable. SDSS J07568+0858 and SDSS J08129+1911 were previously known to have deep eclipses; in addition to spectroscopy, we use archival data from the CRTTS to refine their periods. We give a parallax-based distance of 195 (+54, -39) pc for LV Cnc (SDSS J09197+0857), which at Porb = 81 m has the shortest orbital period in our sample. SDSS J08091+3814 shows both the spectroscopic phase offset and phase-dependent absorption found in SW Sextantis stars. The average spectra of SDSS J08055+0720 and SDSS J16191+1351 show contributions from K-type secondaries, and SDSS J080440+0239 shows a contribution from an early M star. We use these to constrain the distances. SDSS J09459+2922 has characteristics typical of a magnetic system. SDSS11324+6249 may be a novalike variable, and if so, its orbital period (99 min) is unusually short for that subclass.

==> table2.txt <==
075653.11+085831.8	2455944.9631	 -327	  24	...	...
075653.11+085831.8	2455944.9713	 -253	  20	...	...
075653.11+085831.8	2455944.9800	   -7	  14	...	...
075653.11+085831.8	2455944.9886	  131	  11	...	...
075653.11+085831.8	2455945.0084	  324	  16	...	...
075653.11+085831.8	2455945.0170	  347	  16	...	...
075653.11+085831.8	2455945.0257	  517	  21	...	...
075653.11+085831.8	2455945.7337	  161	  18	...	...
075653.11+085831.8	2455945.7396	   13	  17	...	...
075653.11+085831.8	2455945.7454	  -68	  14	...	...
075653.11+085831.8	2455945.7512	 -185	  13	...	...
075653.11+085831.8	2455945.8502	  547	  21	...	...
075653.11+085831.8	2455945.8560	  411	  30	...	...
075653.11+085831.8	2455945.8618	  175	  21	...	...
075653.11+085831.8	2455945.9666	  377	  25	...	...
075653.11+085831.8	2455945.9725	  390	  23	...	...
075653.11+085831.8	2455945.9783	  377	  30	...	...
075653.11+085831.8	2455945.9841	  496	  23	...	...
075653.11+085831.8	2455945.9901	  513	  63	...	...
075653.11+085831.8	2455945.9960	  279	  35	...	...
075653.11+085831.8	2455946.0018	  223	  30	...	...
075653.11+085831.8	2455946.0077	  116	  27	...	...
075653.11+085831.8	2455946.8373	   27	  16	...	...
075653.11+085831.8	2455946.8432	 -127	  15	...	...
075653.11+085831.8	2455946.8490	 -128	  15	...	...
075653.11+085831.8	2455946.8548	 -175	  17	...	...
075653.11+085831.8	2455946.9670	   79	  17	...	...
075653.11+085831.8	2455946.9728	  -19	  15	...	...
075653.11+085831.8	2455946.9786	 -116	  13	...	...
075653.11+085831.8	2455946.9845	 -157	  16	...	...
075653.11+085831.8	2455946.9903	 -196	  15	...	...
075653.11+085831.8	2455946.9970	 -248	  17	...	...
075653.11+085831.8	2455947.6904	 -334	  23	...	...
075653.11+085831.8	2455947.6962	 -356	  28	...	...
075653.11+085831.8	2455947.7020	 -313	  36	...	...
075653.11+085831.8	2455947.7079	 -249	  37	...	...
075653.11+085831.8	2455947.7137	  -85	  30	...	...
075653.11+085831.8	2455947.7196	 -126	  20	...	...
075653.11+085831.8	2455947.7254	  -12	  23	...	...
075653.11+085831.8	2455947.7312	   26	  13	...	...
075653.11+085831.8	2455947.7382	  217	  22	...	...
075653.11+085831.8	2455947.7441	  303	  21	...	...
075653.11+085831.8	2455947.7499	  306	  23	...	...
080534.49+072029.1	2454477.9396	  -29	  36	  251	  14
080534.49+072029.1	2454477.9490	  -45	  30	  274	  11
080534.49+072029.1	2454477.9597	 -169	  32	  212	  13
080534.49+072029.1	2454478.6780	 -110	  39	   31	  17
080534.49+072029.1	2454478.6891	  -66	  35	  -44	  13
080534.49+072029.1	2454478.7001	    5	  37	  -83	  16
080534.49+072029.1	2454479.6746	   42	  30	 -195	  15
080534.49+072029.1	2454479.6877	   69	  29	  -99	  16
080534.49+072029.1	2454479.7008	   78	  24	  -10	  15
080534.49+072029.1	2454479.8094	  -32	  21	  138	   9
080534.49+072029.1	2454479.8225	  -64	  28	   40	  13
080534.49+072029.1	2454479.8873	   48	  28	 -173	   9
080534.49+072029.1	2454479.9004	   70	  21	 -149	  11
080534.49+072029.1	2454479.9937	  -55	  40	  217	  15
080534.49+072029.1	2454480.8858	  -64	  27	  129	  13
080534.49+072029.1	2454480.8989	 -123	  39	  192	  17
080908.39+381406.2	2453017.9263	  151	  13	...	...
080908.39+381406.2	2453017.9312	  128	  13	...	...
080908.39+381406.2	2453017.9360	  125	  16	...	...
080908.39+381406.2	2453017.9407	   89	  13	...	...
080908.39+381406.2	2453017.9455	   62	  13	...	...
080908.39+381406.2	2453017.9502	   47	  13	...	...
080908.39+381406.2	2453017.9550	   14	  13	...	...
080908.39+381406.2	2453017.9597	    5	  15	...	...
080908.39+381406.2	2453017.9645	  -39	  20	...	...
080908.39+381406.2	2453017.9693	    9	  17	...	...
080908.39+381406.2	2453017.9740	   36	  19	...	...
080908.39+381406.2	2453017.9788	   45	  23	...	...
080908.39+381406.2	2453017.9835	   38	  21	...	...
080908.39+381406.2	2453017.9883	   97	  16	...	...
080908.39+381406.2	2453017.9931	  108	  17	...	...
080908.39+381406.2	2453017.9978	   72	  17	...	...
080908.39+381406.2	2453018.0025	   28	  21	...	...
080908.39+381406.2	2453018.0073	   74	  18	...	...
080908.39+381406.2	2453018.0121	   66	  17	...	...
080908.39+381406.2	2453018.0168	   65	  15	...	...
080908.39+381406.2	2453018.0216	   77	  15	...	...
080908.39+381406.2	2453018.0263	   52	  20	...	...
080908.39+381406.2	2453018.0311	   82	  16	...	...
080908.39+381406.2	2453018.0359	   51	  19	...	...
080908.39+381406.2	2453018.0406	  -24	  28	...	...
080908.39+381406.2	2453018.7500	  -99	  34	...	...
080908.39+381406.2	2453018.7589	  -23	  20	...	...
080908.39+381406.2	2453018.7672	   19	  22	...	...
080908.39+381406.2	2453018.7748	    5	  34	...	...
080908.39+381406.2	2453018.7823	  -28	  20	...	...
080908.39+381406.2	2453018.7898	   54	  33	...	...
080908.39+381406.2	2453018.7974	   91	  29	...	...
080908.39+381406.2	2453018.8073	   28	  42	...	...
080908.39+381406.2	2453018.8148	   55	  85	...	...
080908.39+381406.2	2453019.9581	   26	  10	...	...
080908.39+381406.2	2453019.9629	   55	  12	...	...
080908.39+381406.2	2453019.9676	   39	  10	...	...
080908.39+381406.2	2453019.9724	   24	  11	...	...
080908.39+381406.2	2453019.9771	   30	  11	...	...
080908.39+381406.2	2453019.9819	   38	  11	...	...
080908.39+381406.2	2453019.9866	   20	  11	...	...
080908.39+381406.2	2453019.9914	  142	  19	...	...
080908.39+381406.2	2453019.9962	  256	  14	...	...
080908.39+381406.2	2453020.0340	  107	  11	...	...
080908.39+381406.2	2453020.0388	  157	   9	...	...
080908.39+381406.2	2453020.0435	  136	   9	...	...
080908.39+381406.2	2453020.0483	  146	  10	...	...
080908.39+381406.2	2453020.0530	  152	  11	...	...
080908.39+381406.2	2453020.0578	  128	  11	...	...
080908.39+381406.2	2453020.0625	  111	  11	...	...
080908.39+381406.2	2453020.7536	   46	   9	...	...
080908.39+381406.2	2453020.7584	   51	   9	...	...
080908.39+381406.2	2453020.7631	   -9	   9	...	...
080908.39+381406.2	2453020.7679	  -75	   9	...	...
080908.39+381406.2	2453020.7727	  -59	  10	...	...
080908.39+381406.2	2453020.7774	  -81	   9	...	...
080908.39+381406.2	2453020.7822	  -90	  11	...	...
080908.39+381406.2	2453020.7869	  -68	  12	...	...
080908.39+381406.2	2453020.7917	  -29	  11	...	...
080908.39+381406.2	2453020.7964	  -22	  12	...	...
080908.39+381406.2	2453020.8012	   21	  12	...	...
080908.39+381406.2	2453020.8059	    5	  10	...	...
080908.39+381406.2	2453020.8107	   42	   9	...	...
080908.39+381406.2	2453020.8155	   70	   8	...	...
080908.39+381406.2	2453020.8202	   90	   7	...	...
080908.39+381406.2	2453020.8250	  119	   7	...	...
080908.39+381406.2	2453020.8297	  111	   6	...	...
080908.39+381406.2	2453020.8345	  128	   6	...	...
080908.39+381406.2	2453020.8392	  147	   9	...	...
080908.39+381406.2	2453020.8440	  162	   7	...	...
080908.39+381406.2	2453020.9460	   59	   8	...	...
080908.39+381406.2	2453020.9508	   60	   8	...	...
080908.39+381406.2	2453020.9555	   82	   9	...	...
080908.39+381406.2	2453020.9603	  108	   7	...	...
080908.39+381406.2	2453020.9650	  108	   6	...	...
080908.39+381406.2	2453020.9698	  127	   6	...	...
080908.39+381406.2	2453020.9745	  152	   6	...	...
080908.39+381406.2	2453020.9793	  154	   7	...	...
080908.39+381406.2	2453020.9841	  176	   8	...	...
080908.39+381406.2	2453020.9888	  160	   8	...	...
080908.39+381406.2	2453020.9936	  133	   9	...	...
080908.39+381406.2	2453020.9983	  119	   8	...	...
080908.39+381406.2	2453021.0031	  107	   9	...	...
080908.39+381406.2	2453021.0079	  103	   8	...	...
080908.39+381406.2	2453021.0126	   98	   8	...	...
080908.39+381406.2	2453021.0174	   74	   9	...	...
080908.39+381406.2	2453021.0221	   83	   9	...	...
080908.39+381406.2	2453021.0269	   77	   8	...	...
080908.39+381406.2	2453021.0316	   48	   9	...	...
080908.39+381406.2	2453021.0364	   23	  10	...	...
080908.39+381406.2	2453021.0414	   12	  11	...	...
080908.39+381406.2	2453021.7986	   78	  12	...	...
080908.39+381406.2	2453021.8054	   39	   9	...	...
080908.39+381406.2	2453021.8130	   30	  11	...	...
080908.39+381406.2	2453021.8205	   -6	  11	...	...
080908.39+381406.2	2453021.8281	   14	  10	...	...
080908.39+381406.2	2453021.8356	 -114	  13	...	...
080908.39+381406.2	2453021.8414	  -91	  32	...	...
080908.39+381406.2	2453021.8599	  -32	  13	...	...
080908.39+381406.2	2453021.8676	    2	   9	...	...
080908.39+381406.2	2453021.8751	  -20	  11	...	...
080908.39+381406.2	2453021.8812	  -39	  33	...	...
080908.39+381406.2	2453021.8937	  -35	  24	...	...
080908.39+381406.2	2453021.9445	   37	  14	...	...
080908.39+381406.2	2453021.9998	   -6	  13	...	...
080908.39+381406.2	2453022.0073	  -29	  13	...	...
080908.39+381406.2	2453022.0148	  -10	  14	...	...
080908.39+381406.2	2453022.0224	   14	  14	...	...
080908.39+381406.2	2453022.0299	   25	  12	...	...
080908.39+381406.2	2453071.7886	   20	  17	...	...
080908.39+381406.2	2453071.7948	  -12	  18	...	...
080908.39+381406.2	2453071.8009	  -80	  23	...	...
080908.39+381406.2	2453071.8071	  -82	  39	...	...
080908.39+381406.2	2453071.8451	   -3	  23	...	...
080908.39+381406.2	2453071.8527	  -17	  17	...	...
080908.39+381406.2	2453071.8602	    8	  14	...	...
080908.39+381406.2	2453071.9170	  101	  15	...	...
080908.39+381406.2	2453071.9246	   61	  19	...	...
080908.39+381406.2	2453327.9814	  -12	  14	...	...
080908.39+381406.2	2453327.9883	   16	   9	...	...
080908.39+381406.2	2453327.9951	  -15	  10	...	...
080908.39+381406.2	2453328.0043	   14	   8	...	...
080908.39+381406.2	2453328.0117	   56	  10	...	...
080908.39+381406.2	2453328.0190	   88	   7	...	...
080908.39+381406.2	2453330.0201	  149	   8	...	...
080908.39+381406.2	2453330.0262	  175	   6	...	...
080908.39+381406.2	2453330.0345	  208	   6	...	...
080908.39+381406.2	2453450.7521	  -12	  11	...	...
080908.39+381406.2	2453450.7597	  -70	  10	...	...
080908.39+381406.2	2453450.7672	  -45	   9	...	...
080908.39+381406.2	2453450.7747	    2	   9	...	...
080908.39+381406.2	2453450.7823	   25	   9	...	...
080908.39+381406.2	2453450.8204	   75	  10	...	...
080908.39+381406.2	2453450.8265	   86	  10	...	...
080908.39+381406.2	2453450.8327	  103	  10	...	...
080908.39+381406.2	2453450.8388	  118	  10	...	...
080908.39+381406.2	2453450.8450	  114	  10	...	...
080908.39+381406.2	2453450.8511	   81	  11	...	...
080908.39+381406.2	2453450.8573	   84	  10	...	...
080908.39+381406.2	2453450.8634	   36	  11	...	...
080908.39+381406.2	2453450.8696	   16	  11	...	...
080908.39+381406.2	2453450.8757	  -30	  26	...	...
080908.39+381406.2	2453451.6924	  -79	  13	...	...
080908.39+381406.2	2453451.6986	 -115	  13	...	...
080908.39+381406.2	2453452.6191	  -62	  15	...	...
080908.39+381406.2	2453452.6253	 -125	  14	...	...
080908.39+381406.2	2453452.6314	  -98	  14	...	...
080908.39+381406.2	2453452.6375	  -66	  15	...	...
080908.39+381406.2	2453452.6437	  -34	  12	...	...
080908.39+381406.2	2453452.6498	 -100	  12	...	...
080908.39+381406.2	2453452.6560	 -109	  18	...	...
080908.39+381406.2	2453452.6958	   36	  15	...	...
080908.39+381406.2	2453452.7198	    6	  12	...	...
080908.39+381406.2	2453452.7260	   -8	  11	...	...
080908.39+381406.2	2453452.7321	   13	  10	...	...
080908.39+381406.2	2453452.7382	  -11	  12	...	...
080908.39+381406.2	2453452.7444	  -65	  14	...	...
080908.39+381406.2	2453452.7505	  -61	  18	...	...
081256.85+191157.8	2453808.6279	  188	  17	...	...
081256.85+191157.8	2453808.6351	  162	  20	...	...
081256.85+191157.8	2453808.6422	  263	  20	...	...
081256.85+191157.8	2453808.6494	  184	  19	...	...
081256.85+191157.8	2453808.6565	   71	  16	...	...
081256.85+191157.8	2453808.6661	   83	  16	...	...
081256.85+191157.8	2453808.6732	   27	  17	...	...
081256.85+191157.8	2453808.6803	  -20	  15	...	...
081256.85+191157.8	2453808.6875	  -47	  17	...	...
081256.85+191157.8	2453808.6946	  -52	  18	...	...
081256.85+191157.8	2453808.7040	 -121	  18	...	...
081256.85+191157.8	2453808.7112	 -199	  17	...	...
081256.85+191157.8	2453808.7183	 -185	  17	...	...
081256.85+191157.8	2453808.7254	 -184	  20	...	...
081256.85+191157.8	2453808.7326	  -91	  22	...	...
081256.85+191157.8	2453808.7416	   23	  25	...	...
081256.85+191157.8	2453808.7487	   13	  22	...	...
081256.85+191157.8	2453808.7559	   42	  20	...	...
081256.85+191157.8	2453808.7630	   88	  26	...	...
081256.85+191157.8	2453808.7702	   87	  20	...	...
081256.85+191157.8	2453808.7793	   89	  19	...	...
081256.85+191157.8	2453808.7865	  132	  18	...	...
081256.85+191157.8	2453808.7936	  214	  17	...	...
081256.85+191157.8	2453808.8007	  271	  20	...	...
081256.85+191157.8	2453808.8079	  215	  18	...	...
081256.85+191157.8	2453809.6882	 -132	  16	...	...
081256.85+191157.8	2453809.6954	 -144	  16	...	...
081256.85+191157.8	2453809.6998	  -66	  47	...	...
081256.85+191157.8	2453810.6203	 -183	  18	...	...
081256.85+191157.8	2453810.6274	 -195	  15	...	...
081256.85+191157.8	2453810.6346	 -224	  15	...	...
081256.85+191157.8	2453810.6417	 -184	  12	...	...
081256.85+191157.8	2453810.6488	 -168	  13	...	...
081256.85+191157.8	2453810.6581	 -117	  18	...	...
081256.85+191157.8	2453810.6653	 -118	  16	...	...
081256.85+191157.8	2453810.6724	   -9	  16	...	...
081256.85+191157.8	2453810.6795	   26	  13	...	...
081256.85+191157.8	2453810.6867	   73	  13	...	...
081256.85+191157.8	2453810.6960	   71	  14	...	...
081256.85+191157.8	2453810.7031	   41	  15	...	...
081256.85+191157.8	2453810.7103	  165	  15	...	...
081256.85+191157.8	2453810.7174	  189	  17	...	...
081256.85+191157.8	2453810.7245	  241	  19	...	...
081256.85+191157.8	2453810.7335	  108	  45	...	...
081256.85+191157.8	2453810.7407	   49	  17	...	...
081256.85+191157.8	2453810.7478	   45	  17	...	...
081256.85+191157.8	2453810.7549	   23	  14	...	...
081256.85+191157.8	2453810.7621	  -29	  15	...	...
081256.85+191157.8	2453810.7711	 -109	  15	...	...
081256.85+191157.8	2453810.7782	 -125	  12	...	...
081256.85+191157.8	2453810.7854	 -159	  11	...	...
081256.85+191157.8	2453810.7925	 -184	  13	...	...
081256.85+191157.8	2453810.7996	 -204	  15	...	...
081256.85+191157.8	2453810.8089	 -131	  14	...	...
081256.85+191157.8	2453810.8161	  -88	  15	...	...
081256.85+191157.8	2453810.8232	  -71	  18	...	...
081256.85+191157.8	2453810.8303	  -53	  19	...	...
081256.85+191157.8	2453810.8375	   12	  18	...	...
081256.85+191157.8	2453810.8468	   29	  21	...	...
081256.85+191157.8	2453810.8540	   45	  20	...	...
081256.85+191157.8	2453810.8611	   58	  23	...	...
081256.85+191157.8	2453810.8682	  135	  32	...	...
081256.85+191157.8	2453810.8754	  155	  30	...	...
081256.85+191157.8	2453812.6864	  -90	  19	...	...
081256.85+191157.8	2453812.6954	  -83	  31	...	...
081256.85+191157.8	2453812.7026	 -230	  33	...	...
081256.85+191157.8	2453812.7097	 -133	  38	...	...
081256.85+191157.8	2453812.7168	 -182	  36	...	...
081256.85+191157.8	2453812.7240	 -260	  29	...	...
081256.85+191157.8	2453812.7330	 -171	  22	...	...
081256.85+191157.8	2453812.7401	 -107	  19	...	...
081256.85+191157.8	2453812.7472	    5	  18	...	...
081256.85+191157.8	2453812.8235	    7	  26	...	...
081256.85+191157.8	2453812.8330	  -36	  22	...	...
081256.85+191157.8	2453812.8402	   -2	  20	...	...
081256.85+191157.8	2453812.8473	  -40	  24	...	...
081256.85+191157.8	2453812.8580	  -76	  18	...	...
081256.85+191157.8	2453812.8654	  -79	  15	...	...
081352.02+281317.3	2453811.6688	    6	  28	...	...
081352.02+281317.3	2453811.6751	  -50	  30	...	...
081352.02+281317.3	2453811.6812	  -66	  28	...	...
081352.02+281317.3	2453811.6875	  -84	  29	...	...
081352.02+281317.3	2453811.6937	 -182	  20	...	...
081352.02+281317.3	2453811.6999	 -190	  20	...	...
081352.02+281317.3	2453811.7061	 -201	  20	...	...
081352.02+281317.3	2453811.7123	 -242	  25	...	...
081352.02+281317.3	2453811.8119	 -111	  26	...	...
081352.02+281317.3	2453811.8181	 -250	  26	...	...
081352.02+281317.3	2453811.8243	 -183	  24	...	...
081352.02+281317.3	2453811.8305	 -268	  21	...	...
081352.02+281317.3	2453811.8367	 -234	  25	...	...
081352.02+281317.3	2453811.8429	 -231	  21	...	...
081352.02+281317.3	2453811.8491	 -221	  26	...	...
081352.02+281317.3	2453811.8553	 -144	  28	...	...
081352.02+281317.3	2453811.8657	  -33	  41	...	...
081352.02+281317.3	2453812.6387	  -12	  25	...	...
081352.02+281317.3	2453812.6449	   16	  23	...	...
081352.02+281317.3	2453812.6512	  -57	  26	...	...
081352.02+281317.3	2453812.6574	 -128	  21	...	...
081352.02+281317.3	2453812.6636	  -91	  24	...	...
081352.02+281317.3	2453812.6698	 -158	  24	...	...
081352.02+281317.3	2453812.6760	 -208	  24	...	...
081352.02+281317.3	2453812.6822	 -258	  23	...	...
081352.02+281317.3	2453812.6884	 -268	  20	...	...
081352.02+281317.3	2453812.6947	 -176	  28	...	...
081352.02+281317.3	2453812.7009	 -170	  25	...	...
081352.02+281317.3	2453812.8270	 -138	  19	...	...
081352.02+281317.3	2453812.8346	 -103	  20	...	...
081352.02+281317.3	2453812.8422	  -39	  20	...	...
081352.02+281317.3	2453812.8498	  -15	  18	...	...
081352.02+281317.3	2453812.8574	   21	  15	...	...
081352.02+281317.3	2453812.8650	   14	  17	...	...
081352.02+281317.3	2453812.8726	   18	  17	...	...
081352.02+281317.3	2453812.8802	   37	  19	...	...
081352.02+281317.3	2453812.8878	   88	  21	...	...
081352.02+281317.3	2453812.8954	    8	  21	...	...
081352.02+281317.3	2453812.9030	  -99	  28	...	...
081352.02+281317.3	2453813.6353	 -109	  27	...	...
081352.02+281317.3	2453813.6442	 -153	  16	...	...
081352.02+281317.3	2453813.6532	 -178	  14	...	...
081352.02+281317.3	2453813.6622	 -240	  16	...	...
081352.02+281317.3	2453813.6712	 -229	  18	...	...
081352.02+281317.3	2453813.6830	 -145	  19	...	...
083845.23+491055.5	2456301.7357	   27	  33	...	...
083845.23+491055.5	2456301.7442	   29	  29	...	...
083845.23+491055.5	2456301.7527	    7	  25	...	...
083845.23+491055.5	2456301.7611	   45	  20	...	...
083845.23+491055.5	2456301.7696	   99	  24	...	...
083845.23+491055.5	2456301.7781	  131	  21	...	...
083845.23+491055.5	2456301.7866	  118	  21	...	...
083845.23+491055.5	2456301.8616	   93	  25	...	...
083845.23+491055.5	2456301.8701	   82	  23	...	...
083845.23+491055.5	2456301.8786	   67	  21	...	...
083845.23+491055.5	2456301.8871	   31	  23	...	...
083845.23+491055.5	2456301.8975	   31	  23	...	...
083845.23+491055.5	2456301.9059	  116	  22	...	...
083845.23+491055.5	2456301.9145	  118	  19	...	...
083845.23+491055.5	2456301.9230	  116	  19	...	...
083845.23+491055.5	2456302.0348	   50	  28	...	...
083845.23+491055.5	2456302.0433	  122	  22	...	...
083845.23+491055.5	2456302.0518	   92	  24	...	...
083845.23+491055.5	2456302.0602	  113	  22	...	...
083845.23+491055.5	2456302.6482	   79	  29	...	...
083845.23+491055.5	2456302.6566	    8	  30	...	...
083845.23+491055.5	2456302.6651	   67	  36	...	...
083845.23+491055.5	2456302.6736	   86	  29	...	...
083845.23+491055.5	2456302.6821	   72	  28	...	...
083845.23+491055.5	2456302.6905	  125	  33	...	...
083845.23+491055.5	2456302.6990	  113	  35	...	...
083845.23+491055.5	2456302.7075	   75	  31	...	...
083845.23+491055.5	2456302.7160	   31	  32	...	...
083845.23+491055.5	2456302.7245	  -35	  50	...	...
083845.23+491055.5	2456302.7330	   33	  41	...	...
083845.23+491055.5	2456302.8718	  -43	  29	...	...
083845.23+491055.5	2456302.8803	   52	  28	...	...
083845.23+491055.5	2456302.8887	   70	  28	...	...
083845.23+491055.5	2456302.8972	   84	  26	...	...
083845.23+491055.5	2456302.9057	  109	  24	...	...
083845.23+491055.5	2456302.9142	  108	  29	...	...
083845.23+491055.5	2456302.9227	   52	  38	...	...
083845.23+491055.5	2456303.0168	  -10	  26	...	...
083845.23+491055.5	2456303.0253	   39	  28	...	...
083845.23+491055.5	2456303.0338	  101	  30	...	...
083845.23+491055.5	2456303.0422	   81	  52	...	...
084400.10+023919.3	2453020.9238	   64	  11	...	...
084400.10+023919.3	2453022.7069	   10	  17	...	...
084400.10+023919.3	2453022.7131	   18	  18	...	...
084400.10+023919.3	2453742.8797	   25	   7	...	...
084400.10+023919.3	2453742.8858	   40	   8	...	...
084400.10+023919.3	2453742.8920	    3	   9	...	...
084400.10+023919.3	2453742.8981	   23	   8	...	...
084400.10+023919.3	2453742.9065	   12	   7	...	...
084400.10+023919.3	2453742.9126	    4	   8	...	...
084400.10+023919.3	2453742.9188	   -5	   8	...	...
084400.10+023919.3	2453742.9249	    4	   8	...	...
084400.10+023919.3	2453742.9333	  -13	   7	...	...
084400.10+023919.3	2453742.9394	  -29	   7	...	...
084400.10+023919.3	2453742.9456	  -22	   6	...	...
084400.10+023919.3	2453742.9517	    7	   7	...	...
084400.10+023919.3	2453742.9603	  -29	  12	...	...
084400.10+023919.3	2453742.9664	  -21	  13	...	...
084400.10+023919.3	2453742.9726	  -17	  10	...	...
084400.10+023919.3	2453742.9787	  -10	  10	...	...
084400.10+023919.3	2453742.9921	   18	   6	...	...
084400.10+023919.3	2453742.9982	   28	   6	...	...
084400.10+023919.3	2453743.0044	   33	   6	...	...
084400.10+023919.3	2453743.0105	   37	   6	...	...
084400.10+023919.3	2453743.0231	   64	   7	...	...
084400.10+023919.3	2453743.0292	   85	  12	...	...
084400.10+023919.3	2453743.0392	   52	  11	...	...
084400.10+023919.3	2453743.0454	   87	  16	...	...
084400.10+023919.3	2453743.8062	   35	   6	...	...
084400.10+023919.3	2453743.8123	   47	   6	...	...
084400.10+023919.3	2453743.8185	   46	   6	...	...
084400.10+023919.3	2453743.8246	   62	   8	...	...
084400.10+023919.3	2453743.8308	   51	   6	...	...
084400.10+023919.3	2453743.8369	   59	   5	...	...
084400.10+023919.3	2453743.8431	   79	   5	...	...
084400.10+023919.3	2453743.8493	  101	   6	...	...
084400.10+023919.3	2453743.8554	   94	   7	...	...
084400.10+023919.3	2453743.8616	  101	   6	...	...
084400.10+023919.3	2453743.8677	  114	   6	...	...
084400.10+023919.3	2453743.8739	  115	   8	...	...
084400.10+023919.3	2453743.9890	   23	   6	...	...
084400.10+023919.3	2453743.9951	   17	   6	...	...
084400.10+023919.3	2453744.0013	   27	   7	...	...
084400.10+023919.3	2453744.0074	   50	   8	...	...
084400.10+023919.3	2453744.0136	   29	   6	...	...
084400.10+023919.3	2453744.0197	   72	   8	...	...
084400.10+023919.3	2453744.0259	   57	   7	...	...
084400.10+023919.3	2453744.0320	   45	   6	...	...
084400.10+023919.3	2453744.0382	   85	   7	...	...
084400.10+023919.3	2453744.0443	   95	   8	...	...
084400.10+023919.3	2453744.7204	   92	  10	...	...
084400.10+023919.3	2453744.7266	   60	   8	...	...
084400.10+023919.3	2453744.7327	   93	   8	...	...
084400.10+023919.3	2453744.7389	   69	  10	...	...
084400.10+023919.3	2453744.7450	   47	   7	...	...
084400.10+023919.3	2453744.7512	   65	   7	...	...
084400.10+023919.3	2453744.8584	   74	  12	...	...
084400.10+023919.3	2453744.8681	   80	   7	...	...
084400.10+023919.3	2453744.8742	   77	   6	...	...
084400.10+023919.3	2453744.8804	   71	   6	...	...
084400.10+023919.3	2453744.8865	   95	   5	...	...
084400.10+023919.3	2453744.8927	   99	   5	...	...
084400.10+023919.3	2453744.8988	  116	   5	...	...
084400.10+023919.3	2453744.9050	  118	   5	...	...
084400.10+023919.3	2453744.9112	  110	   6	...	...
084400.10+023919.3	2453744.9173	  113	   5	...	...
084400.10+023919.3	2453744.9235	  101	   5	...	...
084400.10+023919.3	2453744.9296	  104	   5	...	...
084400.10+023919.3	2453744.9358	  102	   5	...	...
084400.10+023919.3	2453744.9419	   96	   7	...	...
084400.10+023919.3	2453744.9481	  101	   6	...	...
084400.10+023919.3	2453744.9542	   84	   7	...	...
084400.10+023919.3	2453744.9749	   67	   6	...	...
084400.10+023919.3	2453744.9810	   56	   6	...	...
084400.10+023919.3	2453744.9872	   53	   6	...	...
084400.10+023919.3	2453744.9933	   42	   6	...	...
084400.10+023919.3	2453744.9995	   28	   7	...	...
084400.10+023919.3	2453745.0057	   33	   7	...	...
084400.10+023919.3	2453745.0118	   20	   6	...	...
084400.10+023919.3	2453745.0179	   10	   6	...	...
084400.10+023919.3	2453745.0241	   39	   6	...	...
084400.10+023919.3	2453745.7194	  111	  21	...	...
084400.10+023919.3	2453745.7287	  116	  30	...	...
084400.10+023919.3	2453745.7355	  101	  25	...	...
084400.10+023919.3	2453745.7424	   92	  24	...	...
084400.10+023919.3	2453745.9624	   81	   8	...	...
084400.10+023919.3	2453745.9692	   81	   7	...	...
084400.10+023919.3	2453745.9761	   64	   7	...	...
084400.10+023919.3	2453746.6952	   41	  31	...	...
084400.10+023919.3	2453747.0378	   38	   6	...	...
084400.10+023919.3	2453747.0446	   30	   5	...	...
084400.10+023919.3	2453747.0515	   29	   6	...	...
084400.10+023919.3	2453747.0583	   41	   7	...	...
091242.18+620940.1	2455221.9846	 -189	  46	...	...
091242.18+620940.1	2455591.0050	   34	  20	...	...
091242.18+620940.1	2455591.0122	  -14	  22	...	...
091242.18+620940.1	2455591.0193	   61	  19	...	...
091242.18+620940.1	2455591.0265	   69	  21	...	...
091242.18+620940.1	2455591.0336	   81	  16	...	...
091242.18+620940.1	2455591.0408	   -5	  19	...	...
091242.18+620940.1	2455591.0479	   18	  20	...	...
091242.18+620940.1	2455591.0551	 -111	  25	...	...
091242.18+620940.1	2456297.9632	   27	  37	...	...
091242.18+620940.1	2456297.9703	   35	  27	...	...
091242.18+620940.1	2456297.9776	  -50	  29	...	...
091242.18+620940.1	2456297.9847	 -125	  29	...	...
091242.18+620940.1	2456297.9918	 -132	  32	...	...
091242.18+620940.1	2456297.9989	  -50	  27	...	...
091242.18+620940.1	2456298.0060	  -30	  27	...	...
091242.18+620940.1	2456298.0132	  -16	  44	...	...
091242.18+620940.1	2456298.0203	  -12	  33	...	...
091242.18+620940.1	2456298.0274	   37	  41	...	...
091242.18+620940.1	2456298.0345	   54	  37	...	...
091242.18+620940.1	2456298.0416	   84	  32	...	...
091242.18+620940.1	2456298.0491	   71	  28	...	...
091242.18+620940.1	2456298.0562	  -25	  28	...	...
091242.18+620940.1	2456298.6835	   66	  44	...	...
091242.18+620940.1	2456298.6919	   65	  22	...	...
091242.18+620940.1	2456298.7004	  -13	  28	...	...
091242.18+620940.1	2456298.7089	 -107	  26	...	...
091242.18+620940.1	2456298.7192	 -130	  29	...	...
091242.18+620940.1	2456298.8964	   52	  45	...	...
091242.18+620940.1	2456298.9049	   13	  37	...	...
091242.18+620940.1	2456298.9133	  -22	  50	...	...
091242.18+620940.1	2456298.9218	   65	  34	...	...
091242.18+620940.1	2456298.9303	   12	  59	...	...
091242.18+620940.1	2456298.9389	  -90	  29	...	...
091242.18+620940.1	2456298.9473	 -114	  24	...	...
091242.18+620940.1	2456298.9558	 -138	  20	...	...
091242.18+620940.1	2456298.9643	 -114	  27	...	...
091242.18+620940.1	2456298.9728	  -40	  40	...	...
091242.18+620940.1	2456299.0174	  -44	  28	...	...
091242.18+620940.1	2456299.0258	 -113	  61	...	...
091242.18+620940.1	2456299.0343	  -88	  70	...	...
091242.18+620940.1	2456299.0428	 -133	  69	...	...
091242.18+620940.1	2456299.8782	   83	  28	...	...
091242.18+620940.1	2456299.8866	   84	  31	...	...
091242.18+620940.1	2456299.8951	  -29	  35	...	...
091242.18+620940.1	2456299.9781	  -22	  22	...	...
091242.18+620940.1	2456299.9866	  -97	  26	...	...
091242.18+620940.1	2456300.7388	   21	  35	...	...
091242.18+620940.1	2456300.7472	  -47	  38	...	...
091242.18+620940.1	2456300.7557	  125	  35	...	...
091242.18+620940.1	2456300.7642	   73	  33	...	...
091242.18+620940.1	2456300.7727	   18	  38	...	...
091242.18+620940.1	2456302.9368	   59	  38	...	...
091242.18+620940.1	2456302.9453	  -41	  21	...	...
091242.18+620940.1	2456302.9538	  -92	  24	...	...
091650.76+284943.1	2456352.8257	   53	  10	...	...
091650.76+284943.1	2456352.8363	   27	   7	...	...
091650.76+284943.1	2456352.8468	   31	   8	...	...
091650.76+284943.1	2456352.8574	   18	   8	...	...
091650.76+284943.1	2456352.8679	   17	   9	...	...
091650.76+284943.1	2456352.8785	   -3	   8	...	...
091650.76+284943.1	2456352.8892	   -6	   8	...	...
091650.76+284943.1	2456352.8998	  -29	   8	...	...
091650.76+284943.1	2456352.9103	  -22	  10	...	...
091650.76+284943.1	2456352.9211	  -15	  10	...	...
091650.76+284943.1	2456352.9317	  -15	   9	...	...
091650.76+284943.1	2456352.9423	   -4	   9	...	...
091650.76+284943.1	2456352.9530	   21	  11	...	...
091650.76+284943.1	2456353.6299	  -20	  13	...	...
091650.76+284943.1	2456353.6405	  -26	  11	...	...
091650.76+284943.1	2456353.6512	  -27	   9	...	...
091650.76+284943.1	2456353.6617	  -16	   8	...	...
091650.76+284943.1	2456353.6723	  -16	   8	...	...
091650.76+284943.1	2456353.6842	  -12	   7	...	...
091650.76+284943.1	2456353.6949	    1	   7	...	...
091650.76+284943.1	2456353.7054	   14	   7	...	...
091650.76+284943.1	2456353.7160	   29	   7	...	...
091650.76+284943.1	2456353.7265	   43	   7	...	...
091650.76+284943.1	2456353.7826	    0	  11	...	...
091650.76+284943.1	2456353.7931	    2	  11	...	...
091650.76+284943.1	2456353.8037	  -11	  13	...	...
091650.76+284943.1	2456353.8143	  -13	  13	...	...
091650.76+284943.1	2456353.8248	  -19	  15	...	...
091650.76+284943.1	2456353.8360	  -19	  17	...	...
091650.76+284943.1	2456353.8721	   -1	  16	...	...
091650.76+284943.1	2456353.8933	   12	  16	...	...
091650.76+284943.1	2456353.9045	   19	  16	...	...
091650.76+284943.1	2456353.9155	   18	  17	...	...
091650.76+284943.1	2456353.9262	   41	  12	...	...
091650.76+284943.1	2456353.9372	   26	  15	...	...
091650.76+284943.1	2456353.9478	   36	  16	...	...
091650.76+284943.1	2456353.9584	   21	  15	...	...
091650.76+284943.1	2456354.7200	    5	   7	...	...
091650.76+284943.1	2456354.8614	   39	   9	...	...
091650.76+284943.1	2456354.8720	   25	  11	...	...
091650.76+284943.1	2456354.8825	   15	   9	...	...
091650.76+284943.1	2456356.6529	   18	   8	...	...
091650.76+284943.1	2456356.6635	   17	   8	...	...
091945.11+085710.0	2453744.8491	   55	  24	...	...
091945.11+085710.0	2453745.8085	   60	  25	...	...
091945.11+085710.0	2453745.8161	   20	  30	...	...
091945.11+085710.0	2453745.8236	  -24	  34	...	...
091945.11+085710.0	2453745.8311	   56	  30	...	...
091945.11+085710.0	2453745.8387	   55	  25	...	...
091945.11+085710.0	2453745.8462	  147	  17	...	...
091945.11+085710.0	2453745.8538	  131	  16	...	...
091945.11+085710.0	2453745.8613	  119	  14	...	...
091945.11+085710.0	2453745.8689	   70	  18	...	...
091945.11+085710.0	2453745.8764	   50	  14	...	...
091945.11+085710.0	2453745.8839	   35	  12	...	...
091945.11+085710.0	2453745.8915	   67	  12	...	...
091945.11+085710.0	2453745.8990	  133	  12	...	...
091945.11+085710.0	2453745.9065	  105	  11	...	...
091945.11+085710.0	2453745.9141	  170	  11	...	...
091945.11+085710.0	2453745.9216	  102	  14	...	...
091945.11+085710.0	2453745.9841	   39	  15	...	...
091945.11+085710.0	2453745.9917	   53	  15	...	...
091945.11+085710.0	2453745.9992	   59	  15	...	...
091945.11+085710.0	2453746.0067	   85	  17	...	...
091945.11+085710.0	2453746.0143	  140	  12	...	...
091945.11+085710.0	2453746.0218	  174	  11	...	...
091945.11+085710.0	2453746.0293	  158	  13	...	...
091945.11+085710.0	2453746.0369	  105	  14	...	...
091945.11+085710.0	2453746.0444	   39	  17	...	...
091945.11+085710.0	2453746.0520	   49	  14	...	...
091945.11+085710.0	2453746.7178	   20	  33	...	...
091945.11+085710.0	2453746.7254	    3	  26	...	...
091945.11+085710.0	2453746.7329	    1	  26	...	...
091945.11+085710.0	2453746.7404	   55	  22	...	...
091945.11+085710.0	2453746.7480	  110	  28	...	...
091945.11+085710.0	2453746.7555	  120	  20	...	...
091945.11+085710.0	2453746.7631	  118	  19	...	...
091945.11+085710.0	2453746.7706	   24	  19	...	...
091945.11+085710.0	2453746.7782	   14	  22	...	...
091945.11+085710.0	2453746.7857	  -32	  20	...	...
091945.11+085710.0	2453746.7932	   26	  19	...	...
091945.11+085710.0	2453746.8356	  -65	  54	...	...
091945.11+085710.0	2453746.8432	 -116	  57	...	...
091945.11+085710.0	2453746.8501	   22	  39	...	...
091945.11+085710.0	2453746.8569	   20	  47	...	...
091945.11+085710.0	2453746.8657	  126	  22	...	...
091945.11+085710.0	2453746.8725	  101	  20	...	...
091945.11+085710.0	2453746.8794	   71	  20	...	...
091945.11+085710.0	2453746.8862	   33	  18	...	...
091945.11+085710.0	2453746.8931	   -5	  19	...	...
091945.11+085710.0	2453746.8999	  -14	  20	...	...
091945.11+085710.0	2453746.9068	   30	  20	...	...
091945.11+085710.0	2453746.9136	   32	  17	...	...
091945.11+085710.0	2453746.9205	  114	  17	...	...
091945.11+085710.0	2453746.9273	  121	  13	...	...
091945.11+085710.0	2453746.9342	   77	  15	...	...
091945.11+085710.0	2453746.9410	   53	  16	...	...
091945.11+085710.0	2453746.9479	    3	  14	...	...
091945.11+085710.0	2453746.9547	   -6	  14	...	...
091945.11+085710.0	2453746.9616	    5	  15	...	...
091945.11+085710.0	2453746.9684	   38	  16	...	...
091945.11+085710.0	2453746.9752	   81	  17	...	...
091945.11+085710.0	2453746.9821	  127	  13	...	...
091945.11+085710.0	2453746.9889	  125	  11	...	...
091945.11+085710.0	2453746.9958	   32	  15	...	...
091945.11+085710.0	2453747.0026	   11	  16	...	...
091945.11+085710.0	2453747.0095	  -22	  18	...	...
092229.26+330743.6	2456352.7583	   77	  39	...	...
092229.26+330743.6	2456352.7658	   78	  37	...	...
092229.26+330743.6	2456352.7729	  149	  42	...	...
092229.26+330743.6	2456352.7799	   59	  40	...	...
092229.26+330743.6	2456352.7870	   30	  37	...	...
092229.26+330743.6	2456352.7949	   47	  34	...	...
092229.26+330743.6	2456352.8020	   22	  35	...	...
092229.26+330743.6	2456352.8094	   -7	  40	...	...
092229.26+330743.6	2456353.7400	   60	  23	...	...
092229.26+330743.6	2456353.7471	   68	  24	...	...
092229.26+330743.6	2456353.7542	   43	  23	...	...
092229.26+330743.6	2456353.7613	   63	  31	...	...
092229.26+330743.6	2456353.7684	   40	  34	...	...
092229.26+330743.6	2456354.6300	  -11	  21	...	...
092229.26+330743.6	2456354.6378	   -1	  21	...	...
092229.26+330743.6	2456354.6456	  -23	  19	...	...
092229.26+330743.6	2456354.6534	    0	  18	...	...
092229.26+330743.6	2456354.6615	   32	  18	...	...
092229.26+330743.6	2456354.6693	   30	  17	...	...
092229.26+330743.6	2456354.6771	   41	  17	...	...
092229.26+330743.6	2456354.6848	   21	  17	...	...
092229.26+330743.6	2456354.6945	  -33	  16	...	...
092229.26+330743.6	2456354.7023	  -49	  17	...	...
092229.26+330743.6	2456354.7861	   37	  17	...	...
092229.26+330743.6	2456354.7939	   81	  19	...	...
092229.26+330743.6	2456354.8017	   43	  21	...	...
092229.26+330743.6	2456354.8095	   44	  22	...	...
092229.26+330743.6	2456354.8173	   23	  20	...	...
092229.26+330743.6	2456354.8251	   32	  42	...	...
092229.26+330743.6	2456354.8329	   -7	  21	...	...
092229.26+330743.6	2456354.8406	  -47	  19	...	...
092229.26+330743.6	2456354.8502	   41	  19	...	...
092229.26+330743.6	2456354.8934	   26	  66	...	...
092229.26+330743.6	2456354.9012	  -31	  37	...	...
092229.26+330743.6	2456354.9090	   10	  23	...	...
092229.26+330743.6	2456354.9167	   18	  28	...	...
092229.26+330743.6	2456354.9248	   62	  30	...	...
092229.26+330743.6	2456354.9326	   50	  30	...	...
092229.26+330743.6	2456354.9404	   90	  39	...	...
092229.26+330743.6	2456354.9481	   22	  29	...	...
092229.26+330743.6	2456354.9561	   -1	  30	...	...
092229.26+330743.6	2456354.9639	  -37	  43	...	...
092229.26+330743.6	2456354.9719	   31	  50	...	...
092229.26+330743.6	2456354.9797	   77	  32	...	...
092229.26+330743.6	2456354.9878	   97	  55	...	...
092229.26+330743.6	2456356.6169	   -6	  27	...	...
092229.26+330743.6	2456356.6252	   59	  23	...	...
092229.26+330743.6	2456356.6330	   70	  22	...	...
092229.26+330743.6	2456356.6408	   53	  25	...	...
094558.24+292253.2	2454526.7699	 -253	   5	...	...
094558.24+292253.2	2454526.7774	  -93	   7	...	...
094558.24+292253.2	2454526.7850	    9	  10	...	...
094558.24+292253.2	2454526.7926	   16	  14	...	...
094558.24+292253.2	2454526.8001	  161	  11	...	...
094558.24+292253.2	2454526.8077	  265	   9	...	...
094558.24+292253.2	2454526.8152	  180	   9	...	...
094558.24+292253.2	2454526.8228	  -46	   9	...	...
094558.24+292253.2	2454526.8303	 -247	   8	...	...
094558.24+292253.2	2454526.8379	 -312	   6	...	...
094558.24+292253.2	2454526.8454	 -135	   6	...	...
094558.24+292253.2	2454526.8530	   12	   7	...	...
094558.24+292253.2	2454526.9636	 -269	   8	...	...
094558.24+292253.2	2454527.6483	   -0	  31	...	...
094558.24+292253.2	2454527.6559	 -170	  34	...	...
094558.24+292253.2	2454527.6634	 -232	  26	...	...
094558.24+292253.2	2454527.6710	 -288	  16	...	...
094558.24+292253.2	2454527.6786	 -157	  22	...	...
094558.24+292253.2	2454527.9206	 -261	  12	...	...
094558.24+292253.2	2454527.9282	 -187	  17	...	...
094558.24+292253.2	2454527.9357	  -24	  16	...	...
094558.24+292253.2	2454527.9433	  109	  17	...	...
101323.64+455858.9	2454477.9735	   -7	  17	...	...
101323.64+455858.9	2454477.9811	  -20	  20	...	...
101323.64+455858.9	2454477.9907	   12	  20	...	...
101323.64+455858.9	2454477.9983	   41	  18	...	...
101323.64+455858.9	2454478.0058	   35	  21	...	...
101323.64+455858.9	2454478.0134	   55	  16	...	...
101323.64+455858.9	2454478.0209	   93	  16	...	...
101323.64+455858.9	2454478.0285	   22	  17	...	...
101323.64+455858.9	2454478.0363	  -28	  19	...	...
101323.64+455858.9	2454478.0439	   19	  20	...	...
101323.64+455858.9	2454478.0514	  -26	  19	...	...
101323.64+455858.9	2454478.0590	  -36	  17	...	...
101323.64+455858.9	2454478.7580	  -38	  23	...	...
101323.64+455858.9	2454478.7656	   30	  25	...	...
101323.64+455858.9	2454478.7731	   60	  36	...	...
101323.64+455858.9	2454478.7845	  -51	  20	...	...
101323.64+455858.9	2454478.7921	  -54	  19	...	...
101323.64+455858.9	2454478.7996	  -25	  19	...	...
101323.64+455858.9	2454478.8072	  -14	  18	...	...
101323.64+455858.9	2454478.8147	   63	  19	...	...
101323.64+455858.9	2454478.8223	   27	  21	...	...
101323.64+455858.9	2454479.0258	   21	  18	...	...
101323.64+455858.9	2454479.0334	  -73	  17	...	...
101323.64+455858.9	2454479.0409	  -53	  19	...	...
101323.64+455858.9	2454479.0485	   -6	  20	...	...
101323.64+455858.9	2454479.0560	  -11	  23	...	...
101323.64+455858.9	2454479.0637	   77	  29	...	...
101323.64+455858.9	2454479.7357	  162	  28	...	...
101323.64+455858.9	2454479.7440	   95	  32	...	...
101323.64+455858.9	2454479.7526	    1	  33	...	...
101323.64+455858.9	2454479.7609	   29	  28	...	...
101323.64+455858.9	2454479.7691	   -4	  25	...	...
101323.64+455858.9	2454479.7774	   49	  30	...	...
101323.64+455858.9	2454479.7862	   18	  20	...	...
101323.64+455858.9	2454479.7944	   66	  22	...	...
101323.64+455858.9	2454480.0082	   42	  34	...	...
101323.64+455858.9	2454480.0171	    2	  30	...	...
101323.64+455858.9	2454480.0260	   18	  24	...	...
101323.64+455858.9	2455280.7043	  -54	  37	...	...
101323.64+455858.9	2455280.7106	   -8	  28	...	...
101323.64+455858.9	2455280.7170	  -15	  31	...	...
101323.64+455858.9	2455280.7293	   92	  34	...	...
101323.64+455858.9	2455280.7355	   16	  42	...	...
101323.64+455858.9	2455280.7417	   20	  24	...	...
101323.64+455858.9	2455280.7803	   45	  38	...	...
101323.64+455858.9	2455588.9884	  100	  23	...	...
101323.64+455858.9	2455588.9955	   51	  20	...	...
101323.64+455858.9	2455589.0027	  105	  21	...	...
101323.64+455858.9	2455589.0099	  -33	  24	...	...
101323.64+455858.9	2455589.0170	   68	  21	...	...
101323.64+455858.9	2455589.0242	   35	  24	...	...
101323.64+455858.9	2455589.0313	  -57	  30	...	...
101323.64+455858.9	2455590.0014	   34	  23	...	...
101323.64+455858.9	2455590.0086	   96	  23	...	...
101323.64+455858.9	2455590.0157	  -12	  23	...	...
101323.64+455858.9	2455590.0229	    8	  26	...	...
101323.64+455858.9	2455590.0300	    4	  24	...	...
101323.64+455858.9	2455590.0372	  -34	  25	...	...
101323.64+455858.9	2455590.0443	   70	  26	...	...
101323.64+455858.9	2455590.0515	   47	  27	...	...
101323.64+455858.9	2455590.8055	   47	  17	...	...
101323.64+455858.9	2455590.8127	   49	  15	...	...
101323.64+455858.9	2455590.8198	   16	  16	...	...
101323.64+455858.9	2455590.9293	  -23	  15	...	...
101323.64+455858.9	2455590.9364	  -48	  15	...	...
101323.64+455858.9	2455590.9435	   32	  16	...	...
101323.64+455858.9	2455591.7081	   72	  23	...	...
101323.64+455858.9	2455591.7152	   20	  20	...	...
101323.64+455858.9	2455591.7224	   63	  22	...	...
101323.64+455858.9	2455593.6603	   60	  15	...	...
101323.64+455858.9	2455593.6689	   39	  14	...	...
101323.64+455858.9	2455593.7089	  -29	  15	...	...
101323.64+455858.9	2455593.7175	  -36	  14	...	...
101323.64+455858.9	2455593.7260	  -25	  14	...	...
101323.64+455858.9	2455593.7346	  -11	  14	...	...
101323.64+455858.9	2455593.9905	   25	  15	...	...
101323.64+455858.9	2455593.9991	   74	  15	...	...
101323.64+455858.9	2455594.0076	   37	  14	...	...
101323.64+455858.9	2455594.0162	   34	  13	...	...
101323.64+455858.9	2455594.0292	   22	  15	...	...
101947.26+335753.6	2454123.9299	    7	  12	...	...
101947.26+335753.6	2454123.9356	   14	  14	...	...
101947.26+335753.6	2454123.9431	   34	  15	...	...
101947.26+335753.6	2454125.9284	   85	  22	...	...
101947.26+335753.6	2454125.9359	   86	  19	...	...
101947.26+335753.6	2454125.9435	   56	  27	...	...
101947.26+335753.6	2454125.9511	   46	  23	...	...
101947.26+335753.6	2454125.9586	   -7	  22	...	...
101947.26+335753.6	2454125.9662	  -28	  33	...	...
101947.26+335753.6	2454125.9931	   27	  15	...	...
101947.26+335753.6	2454126.0007	   20	  17	...	...
101947.26+335753.6	2454126.0083	   58	  15	...	...
101947.26+335753.6	2454126.0158	   23	  19	...	...
101947.26+335753.6	2454126.8038	   61	  22	...	...
101947.26+335753.6	2454126.8099	   29	  27	...	...
101947.26+335753.6	2454126.8161	   32	  19	...	...
101947.26+335753.6	2454126.8223	    5	  18	...	...
101947.26+335753.6	2454126.8284	    8	  16	...	...
101947.26+335753.6	2454126.8350	    6	  19	...	...
101947.26+335753.6	2454126.8408	  -31	  22	...	...
101947.26+335753.6	2454126.8470	  -49	  19	...	...
101947.26+335753.6	2454126.8531	  -42	  20	...	...
101947.26+335753.6	2454126.8593	   -5	  18	...	...
101947.26+335753.6	2454126.8654	   31	  17	...	...
101947.26+335753.6	2454126.9457	   29	  17	...	...
101947.26+335753.6	2454126.9518	   79	  15	...	...
101947.26+335753.6	2454126.9580	   69	  15	...	...
101947.26+335753.6	2454126.9641	   38	  18	...	...
101947.26+335753.6	2454126.9703	   45	  17	...	...
101947.26+335753.6	2454126.9765	   79	  16	...	...
101947.26+335753.6	2454126.9826	   39	  15	...	...
102320.27+440509.8	2451996.6741	  -17	  28	...	...
102320.27+440509.8	2451996.6818	  -87	  28	...	...
102320.27+440509.8	2452624.9949	    3	  23	...	...
102320.27+440509.8	2452671.7660	  -39	  25	...	...
102320.27+440509.8	2452671.7722	   28	  22	...	...
102320.27+440509.8	2452671.7784	  -52	  21	...	...
102320.27+440509.8	2452671.7846	  -53	  18	...	...
102320.27+440509.8	2452671.7909	 -104	  20	...	...
102320.27+440509.8	2452671.7991	 -139	  19	...	...
102320.27+440509.8	2452671.8053	 -165	  24	...	...
102320.27+440509.8	2452671.9690	  -26	  30	...	...
102320.27+440509.8	2452671.9751	  -44	  32	...	...
102320.27+440509.8	2452671.9850	  -78	  26	...	...
102320.27+440509.8	2452671.9911	 -127	  24	...	...
102320.27+440509.8	2452671.9973	 -181	  24	...	...
102320.27+440509.8	2452672.0034	 -167	  24	...	...
102320.27+440509.8	2452672.0096	 -159	  27	...	...
102320.27+440509.8	2452672.7488	 -157	  36	...	...
102320.27+440509.8	2452672.7549	 -126	  28	...	...
102320.27+440509.8	2452672.7611	 -166	  28	...	...
102320.27+440509.8	2452672.7690	 -112	  34	...	...
102320.27+440509.8	2453020.9375	 -130	  27	...	...
102320.27+440509.8	2453023.0066	  -49	  32	...	...
102320.27+440509.8	2453023.0128	    8	  32	...	...
102320.27+440509.8	2453023.0189	  -97	  35	...	...
102320.27+440509.8	2453023.0251	 -117	  39	...	...
102320.27+440509.8	2453023.0312	  -78	  33	...	...
102320.27+440509.8	2453023.0374	 -165	  33	...	...
102320.27+440509.8	2453023.0435	 -130	  39	...	...
102320.27+440509.8	2453023.0517	  -54	  38	...	...
102320.27+440509.8	2453023.0578	    3	  39	...	...
102320.27+440509.8	2453023.7251	 -121	  28	...	...
102320.27+440509.8	2453023.7312	  -99	  27	...	...
102320.27+440509.8	2453023.7374	 -112	  31	...	...
102320.27+440509.8	2453023.7435	  -30	  34	...	...
102320.27+440509.8	2453023.7496	  -65	  29	...	...
102320.27+440509.8	2453023.9962	 -173	  35	...	...
102320.27+440509.8	2453024.0025	  -78	  35	...	...
102320.27+440509.8	2453024.0097	 -115	  35	...	...
102320.27+440509.8	2453024.0158	  -40	  34	...	...
102320.27+440509.8	2453024.0220	  -51	  33	...	...
102320.27+440509.8	2453024.0283	  -44	  30	...	...
102800.08+214813.5	2450836.9360	  -30	  26	...	...
102800.08+214813.5	2450836.9436	  -20	  24	...	...
102800.08+214813.5	2450836.9508	   11	  21	...	...
102800.08+214813.5	2450836.9579	   11	  24	...	...
102800.08+214813.5	2450836.9650	  -39	  24	...	...
102800.08+214813.5	2450836.9744	 -101	  23	...	...
102800.08+214813.5	2450836.9816	  -94	  21	...	...
102800.08+214813.5	2450836.9887	 -173	  23	...	...
102800.08+214813.5	2450836.9958	 -174	  31	...	...
102800.08+214813.5	2450837.0030	 -163	  47	...	...
102800.08+214813.5	2450837.9567	  -42	  42	...	...
102800.08+214813.5	2450842.7362	  -66	  21	...	...
102800.08+214813.5	2450842.7437	  -53	  18	...	...
102800.08+214813.5	2450842.7512	  -12	  16	...	...
102800.08+214813.5	2450842.7588	   13	  17	...	...
102800.08+214813.5	2450842.7663	  -12	  19	...	...
102800.08+214813.5	2450842.7770	  -20	  19	...	...
102800.08+214813.5	2450842.7845	   -6	  18	...	...
102800.08+214813.5	2450842.7921	  -37	  21	...	...
102800.08+214813.5	2450842.7996	   10	  21	...	...
102800.08+214813.5	2450842.8072	 -123	  26	...	...
102800.08+214813.5	2450842.8185	  -46	  16	...	...
102800.08+214813.5	2450842.8261	  -89	  15	...	...
102800.08+214813.5	2450842.8336	  -79	  15	...	...
102800.08+214813.5	2450844.7287	  -84	  25	...	...
102800.08+214813.5	2450844.7362	 -148	  26	...	...
102800.08+214813.5	2450844.7437	 -100	  24	...	...
102800.08+214813.5	2450844.7513	 -166	  25	...	...
102800.08+214813.5	2450844.7588	 -181	  36	...	...
102800.08+214813.5	2450844.7690	 -163	  16	...	...
102800.08+214813.5	2450844.7765	 -161	  20	...	...
102800.08+214813.5	2450844.7841	 -133	  21	...	...
102800.08+214813.5	2450844.7916	 -100	  16	...	...
102800.08+214813.5	2450845.9395	 -125	  25	...	...
102800.08+214813.5	2450845.9470	 -177	  25	...	...
102800.08+214813.5	2450845.9545	  -93	  28	...	...
102800.08+214813.5	2450845.9804	  -38	  26	...	...
102800.08+214813.5	2450845.9880	  -12	  23	...	...
102800.08+214813.5	2450845.9955	  -17	  24	...	...
102800.08+214813.5	2450846.7735	 -121	  18	...	...
102800.08+214813.5	2450846.7811	 -176	  19	...	...
102800.08+214813.5	2450846.7886	 -168	  19	...	...
102800.08+214813.5	2450846.7961	 -194	  22	...	...
102800.08+214813.5	2450846.8037	 -167	  18	...	...
102800.08+214813.5	2450846.9934	    2	  22	...	...
102800.08+214813.5	2450847.0009	   16	  23	...	...
102800.08+214813.5	2450847.0084	  -20	  18	...	...
102800.08+214813.5	2450847.0160	  -13	  23	...	...
102800.08+214813.5	2450847.7843	  -61	  18	...	...
102800.08+214813.5	2450847.7918	 -119	  18	...	...
102800.08+214813.5	2450847.7993	  -97	  20	...	...
102800.08+214813.5	2450847.8069	 -186	  20	...	...
102800.08+214813.5	2450847.8144	 -181	  18	...	...
102800.08+214813.5	2450847.8277	 -151	  20	...	...
102800.08+214813.5	2450847.8353	  -93	  25	...	...
102800.08+214813.5	2450847.8428	  -35	  25	...	...
102800.08+214813.5	2450847.8503	  -79	  20	...	...
102800.08+214813.5	2451191.9113	    9	  35	...	...
102800.08+214813.5	2451191.9305	  -81	  31	...	...
102800.08+214813.5	2451191.9516	  -60	  43	...	...
102800.08+214813.5	2451193.0157	 -122	  38	...	...
102800.08+214813.5	2451193.0441	  -73	  50	...	...
102800.08+214813.5	2451193.9575	   59	  39	...	...
102800.08+214813.5	2451193.9883	  -67	  45	...	...
102800.08+214813.5	2451194.0072	 -131	  43	...	...
102800.08+214813.5	2451194.0187	 -163	  34	...	...
102800.08+214813.5	2451996.6537	   16	  13	...	...
102800.08+214813.5	2451996.6612	    7	  11	...	...
102800.08+214813.5	2453746.0256	   33	  36	...	...
102800.08+214813.5	2453747.0203	 -107	  42	...	...
102800.08+214813.5	2453747.0309	  -45	  31	...	...
102800.08+214813.5	2453747.0415	  -55	  29	...	...
102800.08+214813.5	2453747.0521	  -41	  32	...	...
102800.08+214813.5	2453747.0646	   -9	  35	...	...
113122.39+432238.6	2452670.7769	  -41	   7	...	...
113122.39+432238.6	2452670.7817	  -39	   8	...	...
113122.39+432238.6	2452670.7864	  -54	   8	...	...
113122.39+432238.6	2452670.7912	  -53	   8	...	...
113122.39+432238.6	2452670.9336	   11	  10	...	...
113122.39+432238.6	2452670.9410	   13	   9	...	...
113122.39+432238.6	2452670.9451	    2	  11	...	...
113122.39+432238.6	2452670.9492	  -17	  12	...	...
113122.39+432238.6	2452670.9532	   -8	  10	...	...
113122.39+432238.6	2452670.9573	   -5	  11	...	...
113122.39+432238.6	2452670.9613	  -20	  11	...	...
113122.39+432238.6	2452670.9688	  -46	  13	...	...
113122.39+432238.6	2452670.9728	  -62	  16	...	...
113122.39+432238.6	2452670.9769	  -88	  13	...	...
113122.39+432238.6	2452670.9809	  -57	  15	...	...
113122.39+432238.6	2452670.9850	  -62	  15	...	...
113122.39+432238.6	2452670.9891	  -38	  12	...	...
113122.39+432238.6	2452670.9931	  -30	  13	...	...
113122.39+432238.6	2452670.9972	  -27	  13	...	...
113122.39+432238.6	2452671.0141	   -5	  15	...	...
113122.39+432238.6	2452671.0182	   -1	  14	...	...
113122.39+432238.6	2452671.0222	  -33	  13	...	...
113122.39+432238.6	2452671.0263	  -29	  14	...	...
113122.39+432238.6	2452671.0304	  -27	  12	...	...
113122.39+432238.6	2452671.8138	  -11	   9	...	...
113122.39+432238.6	2452671.8179	   10	   8	...	...
113122.39+432238.6	2452671.8220	   13	   9	...	...
113122.39+432238.6	2452671.8260	   14	   9	...	...
113122.39+432238.6	2452671.8301	   11	   8	...	...
113122.39+432238.6	2452671.8342	   13	   8	...	...
113122.39+432238.6	2452671.8382	   17	   8	...	...
113122.39+432238.6	2452671.8423	  -21	   8	...	...
113122.39+432238.6	2452672.0305	    2	   7	...	...
113122.39+432238.6	2452672.0346	  -10	   8	...	...
113122.39+432238.6	2452672.0386	  -37	   8	...	...
113122.39+432238.6	2452672.0427	  -35	   8	...	...
113122.39+432238.6	2452672.0468	  -34	  10	...	...
113122.39+432238.6	2452672.8035	  -77	  11	...	...
113122.39+432238.6	2452672.8076	  -90	  12	...	...
113122.39+432238.6	2452672.8135	  -84	  12	...	...
113122.39+432238.6	2452673.0027	  -42	  10	...	...
113122.39+432238.6	2452673.0089	  -42	   8	...	...
113122.39+432238.6	2452673.0169	  -22	   9	...	...
113122.39+432238.6	2452673.0217	    2	  12	...	...
113122.39+432238.6	2452673.0265	   13	  10	...	...
113122.39+432238.6	2452673.0514	  -16	  11	...	...
113122.39+432238.6	2452673.0575	  -57	  23	...	...
113122.39+432238.6	2452673.8805	  -57	  15	...	...
113122.39+432238.6	2452673.8897	  -68	  12	...	...
113122.39+432238.6	2452673.8958	  -47	  12	...	...
113122.39+432238.6	2452673.9020	  -11	  12	...	...
113122.39+432238.6	2452673.9081	   -8	  11	...	...
113122.39+432238.6	2452673.9143	   22	   9	...	...
113215.50+624900.4	2454479.9169	   23	  14	...	...
113215.50+624900.4	2454479.9245	  -30	  14	...	...
113215.50+624900.4	2454479.9324	  -11	  12	...	...
113215.50+624900.4	2454479.9400	  -44	  13	...	...
113215.50+624900.4	2454479.9475	  -37	  21	...	...
113215.50+624900.4	2454479.9551	  -42	  14	...	...
113215.50+624900.4	2454479.9627	   15	  13	...	...
113215.50+624900.4	2454479.9702	   36	  14	...	...
113215.50+624900.4	2454479.9778	   30	  13	...	...
113215.50+624900.4	2454480.0369	   18	  18	...	...
113215.50+624900.4	2454480.0445	   29	  17	...	...
113215.50+624900.4	2454480.0520	    5	  19	...	...
113215.50+624900.4	2454480.0596	   21	  20	...	...
113215.50+624900.4	2454480.7941	    6	  17	...	...
113215.50+624900.4	2454480.8016	   21	  16	...	...
113215.50+624900.4	2454480.8092	   10	  15	...	...
113215.50+624900.4	2454480.8167	  -24	  17	...	...
113215.50+624900.4	2454480.8243	   26	  20	...	...
113215.50+624900.4	2454480.9964	  -17	  15	...	...
113215.50+624900.4	2454481.0047	   21	  15	...	...
113215.50+624900.4	2454481.0129	   18	  14	...	...
113215.50+624900.4	2454481.0212	   -4	  16	...	...
113215.50+624900.4	2454481.0294	  -13	  21	...	...
113215.50+624900.4	2454481.0377	  -26	  20	...	...
113215.50+624900.4	2454481.0459	  -32	  21	...	...
113215.50+624900.4	2454481.0542	  -32	  21	...	...
113215.50+624900.4	2454525.6588	  -58	  17	...	...
113215.50+624900.4	2454525.6658	    4	  25	...	...
113215.50+624900.4	2454525.6733	   17	  17	...	...
113215.50+624900.4	2454525.6809	   12	  11	...	...
113215.50+624900.4	2454525.6884	   16	  10	...	...
113215.50+624900.4	2454525.6960	  -18	  11	...	...
113215.50+624900.4	2454525.7717	   -3	   9	...	...
113215.50+624900.4	2454525.7792	  -20	   9	...	...
113215.50+624900.4	2454525.7868	  -61	  12	...	...
113215.50+624900.4	2454525.7943	  -70	  17	...	...
113215.50+624900.4	2454525.8019	  -52	   9	...	...
113215.50+624900.4	2454525.8095	  -12	   9	...	...
113215.50+624900.4	2454525.8170	   19	   8	...	...
113215.50+624900.4	2454525.8246	   39	  10	...	...
113215.50+624900.4	2454525.8321	   11	   6	...	...
113215.50+624900.4	2454525.8811	   -3	   8	...	...
113215.50+624900.4	2454525.8887	  -18	  13	...	...
113215.50+624900.4	2454525.8963	   -9	  14	...	...
113215.50+624900.4	2454525.9038	  -30	  11	...	...
113215.50+624900.4	2454525.9114	  -16	  11	...	...
113215.50+624900.4	2454525.9189	  -20	  13	...	...
113215.50+624900.4	2454525.9265	  -55	  13	...	...
113215.50+624900.4	2454525.9340	  -53	  15	...	...
113215.50+624900.4	2454525.9416	  -66	  14	...	...
113215.50+624900.4	2454525.9491	  -29	  13	...	...
113215.50+624900.4	2454525.9568	  -28	  15	...	...
113215.50+624900.4	2454525.9643	  -14	  11	...	...
113215.50+624900.4	2454525.9719	   13	   8	...	...
113215.50+624900.4	2454526.0165	  -46	  21	...	...
113215.50+624900.4	2454526.6311	  -35	   9	...	...
113215.50+624900.4	2454526.6387	   22	   9	...	...
113215.50+624900.4	2454526.6462	    3	   9	...	...
113215.50+624900.4	2454526.6538	    1	   9	...	...
113215.50+624900.4	2454526.6614	   -3	  10	...	...
113215.50+624900.4	2454526.6690	   -5	   8	...	...
113215.50+624900.4	2454526.6767	  -44	   9	...	...
113215.50+624900.4	2454526.6843	  -14	  10	...	...
113215.50+624900.4	2454526.8940	  -65	  10	...	...
113215.50+624900.4	2454526.9016	  -16	   9	...	...
113215.50+624900.4	2454526.9719	  -52	  11	...	...
113215.50+624900.4	2454526.9800	   -7	  10	...	...
113215.50+624900.4	2454526.9875	  -12	   9	...	...
113215.50+624900.4	2454526.9951	    3	   9	...	...
113215.50+624900.4	2454527.0027	    6	   8	...	...
113215.50+624900.4	2454527.0102	  -41	  10	...	...
113215.50+624900.4	2454527.0178	  -26	  11	...	...
113215.50+624900.4	2454527.0253	  -29	  12	...	...
124417.89+300401.0	2454897.9108	   -6	  19	...	...
124417.89+300401.0	2454897.9169	   -7	  17	...	...
124417.89+300401.0	2454897.9238	   84	  19	...	...
124417.89+300401.0	2454897.9300	   95	  20	...	...
124417.89+300401.0	2454897.9361	   79	  20	...	...
124417.89+300401.0	2454897.9423	   63	  15	...	...
124417.89+300401.0	2454897.9485	  -19	  21	...	...
124417.89+300401.0	2454897.9546	  -66	  17	...	...
124417.89+300401.0	2454897.9608	  -66	  20	...	...
124417.89+300401.0	2454897.9670	  -91	  17	...	...
124417.89+300401.0	2454897.9731	  -98	  19	...	...
124417.89+300401.0	2454897.9793	  -58	  21	...	...
124417.89+300401.0	2454897.9855	    5	  19	...	...
124417.89+300401.0	2454897.9916	   26	  21	...	...
124417.89+300401.0	2454897.9978	   41	  22	...	...
124417.89+300401.0	2454898.0040	  100	  25	...	...
124417.89+300401.0	2454898.0101	   74	  24	...	...
124417.89+300401.0	2454898.0163	   72	  21	...	...
124417.89+300401.0	2454898.0225	   29	  23	...	...
124417.89+300401.0	2454898.0286	  -44	  21	...	...
124417.89+300401.0	2454898.7022	   45	  62	...	...
124417.89+300401.0	2454898.7083	   93	  29	...	...
124417.89+300401.0	2454898.7145	  -18	  33	...	...
124417.89+300401.0	2454898.7207	   95	  40	...	...
124417.89+300401.0	2454898.7268	 -108	  35	...	...
124417.89+300401.0	2454898.7330	  -49	  30	...	...
124417.89+300401.0	2454898.7392	    8	  32	...	...
124417.89+300401.0	2454898.7453	  -77	  28	...	...
124417.89+300401.0	2454898.7515	  -30	  37	...	...
124417.89+300401.0	2454898.7577	  -58	  53	...	...
124417.89+300401.0	2454898.7638	   12	  30	...	...
124417.89+300401.0	2454898.7700	   16	  26	...	...
124417.89+300401.0	2454898.7761	    5	  25	...	...
124417.89+300401.0	2454898.7823	   56	  26	...	...
124417.89+300401.0	2454898.7885	   75	  37	...	...
124417.89+300401.0	2454898.7946	   15	  33	...	...
124417.89+300401.0	2455279.7775	  -64	  30	...	...
124417.89+300401.0	2455279.7837	  -87	  23	...	...
124417.89+300401.0	2455279.7898	  -77	  20	...	...
124417.89+300401.0	2455279.7960	  -72	  20	...	...
124417.89+300401.0	2455279.8022	  -57	  21	...	...
124417.89+300401.0	2455279.8083	    5	  21	...	...
124417.89+300401.0	2455279.8145	   61	  19	...	...
124417.89+300401.0	2455279.8207	   74	  21	...	...
124417.89+300401.0	2455279.8269	   56	  19	...	...
124417.89+300401.0	2455280.0042	  -43	  26	...	...
124417.89+300401.0	2455280.0104	  -72	  31	...	...
124417.89+300401.0	2455280.0165	  -84	  42	...	...
124417.89+300401.0	2455280.0227	 -108	  33	...	...
124417.89+300401.0	2455280.9224	   36	  23	...	...
124417.89+300401.0	2455280.9286	  -21	  28	...	...
124417.89+300401.0	2455280.9347	  -32	  21	...	...
124417.89+300401.0	2455280.9405	  -71	  24	...	...
124417.89+300401.0	2455281.7539	   56	  32	...	...
124417.89+300401.0	2455281.7634	   26	  25	...	...
124417.89+300401.0	2455281.7710	   22	  27	...	...
124417.89+300401.0	2455281.7785	   -0	  19	...	...
124417.89+300401.0	2455281.7861	  -35	  26	...	...
142955.86+414516.8	2453451.8317	  -18	  57	...	...
142955.86+414516.8	2453451.8378	  -54	  31	...	...
142955.86+414516.8	2453451.8440	 -102	  27	...	...
142955.86+414516.8	2453451.9089	  -75	  36	...	...
142955.86+414516.8	2453451.9151	  -53	  31	...	...
142955.86+414516.8	2453451.9213	 -157	  31	...	...
142955.86+414516.8	2453451.9274	 -138	  25	...	...
142955.86+414516.8	2453451.9336	 -110	  36	...	...
142955.86+414516.8	2453451.9458	  -66	  57	...	...
142955.86+414516.8	2453451.9520	   42	  56	...	...
142955.86+414516.8	2453451.9643	   25	  30	...	...
142955.86+414516.8	2453451.9704	  -22	  27	...	...
142955.86+414516.8	2453451.9766	  -72	  30	...	...
142955.86+414516.8	2453452.7631	 -114	  46	...	...
142955.86+414516.8	2453452.7692	   -2	  54	...	...
142955.86+414516.8	2453452.7754	   78	  37	...	...
142955.86+414516.8	2453452.7815	  203	  32	...	...
142955.86+414516.8	2453452.7877	  110	  29	...	...
142955.86+414516.8	2453452.7938	  -27	  44	...	...
142955.86+414516.8	2453452.8000	  -55	  29	...	...
142955.86+414516.8	2453452.8061	   19	  28	...	...
142955.86+414516.8	2453452.8123	  -69	  29	...	...
142955.86+414516.8	2453452.8184	 -126	  30	...	...
142955.86+414516.8	2453452.8245	  -77	  29	...	...
142955.86+414516.8	2453452.8307	 -111	  30	...	...
142955.86+414516.8	2453549.6602	  -86	  32	...	...
142955.86+414516.8	2453549.6670	  -90	  29	...	...
142955.86+414516.8	2453550.8329	  -74	  53	...	...
142955.86+414516.8	2453550.8390	  -70	  57	...	...
142955.86+414516.8	2453550.8452	   83	  57	...	...
142955.86+414516.8	2453550.8636	  -36	  45	...	...
142955.86+414516.8	2453550.8697	  166	  47	...	...
142955.86+414516.8	2453550.8759	  141	  59	...	...
142955.86+414516.8	2453551.8180	  -33	  47	...	...
142955.86+414516.8	2453551.8242	  -16	  39	...	...
142955.86+414516.8	2453551.8303	  -62	  27	...	...
142955.86+414516.8	2453551.8365	  -49	  31	...	...
142955.86+414516.8	2453551.8426	  -46	  22	...	...
142955.86+414516.8	2453551.8487	 -109	  23	...	...
142955.86+414516.8	2453551.8549	 -128	  28	...	...
142955.86+414516.8	2453551.8610	 -121	  22	...	...
142955.86+414516.8	2453551.8672	  -47	  41	...	...
142955.86+414516.8	2453551.8733	   55	  47	...	...
142955.86+414516.8	2453551.8795	   53	  44	...	...
142955.86+414516.8	2453552.6748	 -156	  22	...	...
142955.86+414516.8	2453552.6809	  -34	  40	...	...
142955.86+414516.8	2453552.6871	  -21	  36	...	...
142955.86+414516.8	2453552.6932	  -70	  53	...	...
142955.86+414516.8	2453552.6994	   -5	  32	...	...
142955.86+414516.8	2453552.7055	    7	  34	...	...
142955.86+414516.8	2453552.7116	   31	  27	...	...
142955.86+414516.8	2453552.7178	  -27	  32	...	...
142955.86+414516.8	2453552.7239	 -101	  30	...	...
142955.86+414516.8	2453552.7310	 -147	  30	...	...
142955.86+414516.8	2453552.7371	 -223	  31	...	...
150441.76+084752.6	2455279.8621	   -1	  11	...	...
150441.76+084752.6	2455279.8697	    4	  16	...	...
150441.76+084752.6	2455279.9429	   11	  13	...	...
150441.76+084752.6	2455279.9490	    3	  13	...	...
150441.76+084752.6	2455279.9552	    9	  15	...	...
150441.76+084752.6	2455279.9614	  -13	  13	...	...
150441.76+084752.6	2455279.9675	  -16	  14	...	...
150441.76+084752.6	2455279.9737	   -0	  12	...	...
150441.76+084752.6	2455279.9798	   29	  12	...	...
150441.76+084752.6	2455279.9870	   33	  12	...	...
150441.76+084752.6	2455280.8242	   15	  36	...	...
150441.76+084752.6	2455280.8317	   36	  13	...	...
150441.76+084752.6	2455280.8393	  -17	  16	...	...
150441.76+084752.6	2455280.8468	  -28	  20	...	...
150441.76+084752.6	2455280.8547	    4	  13	...	...
150441.76+084752.6	2455280.8623	   -4	  10	...	...
150441.76+084752.6	2455280.9681	   50	  13	...	...
150441.76+084752.6	2455280.9756	   62	  16	...	...
150441.76+084752.6	2455280.9832	   39	  13	...	...
150441.76+084752.6	2455280.9907	   19	  14	...	...
150441.76+084752.6	2455280.9983	   18	  16	...	...
150441.76+084752.6	2455281.0059	   -6	  17	...	...
150441.76+084752.6	2455281.0135	  -26	  16	...	...
150441.76+084752.6	2455281.7993	   54	  19	...	...
150441.76+084752.6	2455281.8068	   -2	  17	...	...
150441.76+084752.6	2455281.8144	  -44	  18	...	...
150441.76+084752.6	2455281.8219	   -9	  20	...	...
150441.76+084752.6	2455281.8295	   -9	  15	...	...
150441.76+084752.6	2455281.8370	    4	  19	...	...
150441.76+084752.6	2455281.8446	   44	  18	...	...
150441.76+084752.6	2455281.8521	   46	  18	...	...
150441.76+084752.6	2455281.8597	   44	  22	...	...
150441.76+084752.6	2455281.8672	   49	  16	...	...
150441.76+084752.6	2455281.8747	    6	  17	...	...
150441.76+084752.6	2455281.8823	   34	  15	...	...
150441.76+084752.6	2455281.8899	  -19	  13	...	...
150441.76+084752.6	2455281.8974	  -30	  17	...	...
150441.76+084752.6	2455281.9049	  -30	  13	...	...
150441.76+084752.6	2455281.9892	  -12	  11	...	...
150441.76+084752.6	2455281.9967	   12	  11	...	...
150441.76+084752.6	2455282.0043	   17	  11	...	...
150441.76+084752.6	2455282.0118	   29	  13	...	...
150441.76+084752.6	2455282.0194	   57	  15	...	...
153634.42+332851.9	2456450.7153	 -149	  28	...	...
153634.42+332851.9	2456450.7224	 -211	  34	...	...
153634.42+332851.9	2456450.7296	 -203	  29	...	...
153634.42+332851.9	2456450.7367	 -164	  30	...	...
153634.42+332851.9	2456450.7438	 -177	  32	...	...
153634.42+332851.9	2456450.7509	 -123	  32	...	...
153634.42+332851.9	2456450.7580	  -50	  34	...	...
153634.42+332851.9	2456450.7651	    5	  41	...	...
153634.42+332851.9	2456450.7763	  -48	  32	...	...
153634.42+332851.9	2456450.7834	  -26	  31	...	...
153634.42+332851.9	2456450.7905	  -42	  33	...	...
153634.42+332851.9	2456450.7980	  -90	  39	...	...
153634.42+332851.9	2456450.8051	 -165	  46	...	...
153634.42+332851.9	2456450.8122	 -129	  51	...	...
153634.42+332851.9	2456451.6703	 -169	  45	...	...
153634.42+332851.9	2456451.6788	 -181	  50	...	...
153634.42+332851.9	2456451.6873	 -126	  42	...	...
153634.42+332851.9	2456451.6958	  -62	  51	...	...
153634.42+332851.9	2456451.7043	  -50	  47	...	...
153634.42+332851.9	2456451.7128	  -31	  47	...	...
153634.42+332851.9	2456451.9081	 -106	  34	...	...
153634.42+332851.9	2456451.9165	 -124	  34	...	...
153634.42+332851.9	2456451.9250	 -264	  34	...	...
153634.42+332851.9	2456451.9335	 -159	  34	...	...
153634.42+332851.9	2456451.9420	 -167	  35	...	...
153634.42+332851.9	2456451.9507	  -73	  37	...	...
153634.42+332851.9	2456452.6844	 -132	  40	...	...
153634.42+332851.9	2456452.6929	  -47	  41	...	...
153634.42+332851.9	2456452.7013	   -8	  33	...	...
153634.42+332851.9	2456452.7098	  -48	  39	...	...
153634.42+332851.9	2456452.7183	  -29	  37	...	...
153634.42+332851.9	2456452.7268	  -97	  40	...	...
153634.42+332851.9	2456453.7248	   -4	  27	...	...
153634.42+332851.9	2456453.7333	  -25	  26	...	...
155644.24-000950.2	2452810.7130	   71	  24	...	...
155644.24-000950.2	2452810.7188	   49	  18	...	...
155644.24-000950.2	2452810.7250	   43	  25	...	...
155644.24-000950.2	2452810.7312	   29	  21	...	...
155644.24-000950.2	2452810.7373	    7	  24	...	...
155644.24-000950.2	2452810.7459	  -55	  20	...	...
155644.24-000950.2	2452810.7521	 -157	  22	...	...
155644.24-000950.2	2452810.7582	  -77	  21	...	...
155644.24-000950.2	2452810.7644	  -51	  20	...	...
155644.24-000950.2	2452810.7705	  -86	  25	...	...
155644.24-000950.2	2452810.7767	  -16	  21	...	...
155644.24-000950.2	2452811.7053	  -51	  22	...	...
155644.24-000950.2	2452811.7115	  -48	  20	...	...
155644.24-000950.2	2452811.7176	  -80	  25	...	...
155644.24-000950.2	2452811.7238	  -82	  21	...	...
155644.24-000950.2	2452811.7299	  -61	  21	...	...
155644.24-000950.2	2452811.7360	  -70	  25	...	...
155644.24-000950.2	2452811.7452	   14	  19	...	...
155644.24-000950.2	2452811.7513	    4	  18	...	...
155644.24-000950.2	2452811.7575	   14	  23	...	...
155644.24-000950.2	2452811.7636	   50	  19	...	...
155644.24-000950.2	2452811.7698	  -21	  17	...	...
155644.24-000950.2	2452811.7759	  -17	  15	...	...
155644.24-000950.2	2452812.6906	 -132	  22	...	...
155644.24-000950.2	2452812.6968	  -59	  22	...	...
155644.24-000950.2	2452812.7029	   -5	  18	...	...
155644.24-000950.2	2452812.7152	   23	  23	...	...
155644.24-000950.2	2452812.7213	   39	  22	...	...
155644.24-000950.2	2452812.7298	   17	  24	...	...
155644.24-000950.2	2452812.7359	    6	  21	...	...
155644.24-000950.2	2452812.7421	  -15	  23	...	...
155644.24-000950.2	2452812.7482	  -78	  26	...	...
155644.24-000950.2	2452812.7543	 -108	  22	...	...
155644.24-000950.2	2452812.7605	 -103	  24	...	...
155644.24-000950.2	2452812.8502	 -116	  34	...	...
155644.24-000950.2	2452812.8564	 -115	  37	...	...
155644.24-000950.2	2452812.8625	   29	  33	...	...
155644.24-000950.2	2452812.8893	    7	  40	...	...
155644.24-000950.2	2452813.8669	  -23	  30	...	...
155644.24-000950.2	2452813.8744	 -119	  38	...	...
155644.24-000950.2	2452813.8820	  -59	  38	...	...
155644.24-000950.2	2452813.8895	 -120	  41	...	...
155644.24-000950.2	2452814.6754	  -96	  19	...	...
155644.24-000950.2	2452814.6815	 -129	  17	...	...
155644.24-000950.2	2452814.6877	 -144	  20	...	...
155644.24-000950.2	2452814.6938	 -101	  20	...	...
155644.24-000950.2	2452814.8624	  -30	  22	...	...
155644.24-000950.2	2452814.8685	    8	  25	...	...
155644.24-000950.2	2452814.8808	   16	  26	...	...
155644.24-000950.2	2452814.8869	   36	  30	...	...
155644.24-000950.2	2452814.8931	   15	  28	...	...
155644.24-000950.2	2452814.8994	  -19	  31	...	...
161007.50+035232.7	2451641.9868	  -53	   4	...	...
161007.50+035232.7	2451641.9915	  -55	   4	...	...
161007.50+035232.7	2451642.9689	   78	  14	...	...
161007.50+035232.7	2451642.9729	  120	  14	...	...
161007.50+035232.7	2451643.9667	   -9	   8	...	...
161007.50+035232.7	2451643.9732	   -5	   7	...	...
161007.50+035232.7	2451643.9973	  -50	  27	...	...
161007.50+035232.7	2451644.0013	  -65	  12	...	...
161007.50+035232.7	2451644.0053	  -36	  10	...	...
161007.50+035232.7	2451644.0092	  -27	  12	...	...
161007.50+035232.7	2451644.7847	  -71	   4	...	...
161007.50+035232.7	2451644.7891	  -56	   7	...	...
161007.50+035232.7	2451644.8978	  -15	   5	...	...
161007.50+035232.7	2451644.9039	  -31	   4	...	...
161007.50+035232.7	2451644.9100	  -62	   3	...	...
161007.50+035232.7	2451644.9161	  -75	   3	...	...
161007.50+035232.7	2451644.9243	  -88	   4	...	...
161007.50+035232.7	2451644.9304	  -79	   6	...	...
161007.50+035232.7	2451644.9365	  -33	   7	...	...
161007.50+035232.7	2451644.9426	   -7	  11	...	...
161007.50+035232.7	2451644.9976	  107	   3	...	...
161007.50+035232.7	2451645.0023	   82	   4	...	...
161007.50+035232.7	2451645.0071	   68	   4	...	...
161007.50+035232.7	2451645.0112	   65	   4	...	...
161007.50+035232.7	2451645.7819	  125	   5	...	...
161007.50+035232.7	2451645.7881	  111	   4	...	...
161007.50+035232.7	2451645.7942	   88	   5	...	...
161007.50+035232.7	2451645.8003	   65	   4	...	...
161007.50+035232.7	2451729.6782	   33	   8	...	...
161007.50+035232.7	2451729.7316	  -65	   4	...	...
161007.50+035232.7	2451729.7377	  -59	   4	...	...
161007.50+035232.7	2451729.7947	   97	   5	...	...
161007.50+035232.7	2451729.7995	   82	   4	...	...
161007.50+035232.7	2451729.8408	  -89	   3	...	...
161007.50+035232.7	2451730.7571	  -41	   3	...	...
161007.50+035232.7	2451730.7618	  -67	   3	...	...
161007.50+035232.7	2451730.7665	  -84	   3	...	...
161007.50+035232.7	2451731.6608	   34	   5	...	...
161007.50+035232.7	2451731.6669	    8	   5	...	...
161007.50+035232.7	2451731.8061	    3	   4	...	...
161007.50+035232.7	2451731.8129	  -26	   4	...	...
161007.50+035232.7	2451731.8175	  -42	   8	...	...
161007.50+035232.7	2451731.8297	  -87	   4	...	...
161007.50+035232.7	2451731.8358	  -82	   5	...	...
161007.50+035232.7	2451731.8440	  -49	   6	...	...
161007.50+035232.7	2451731.8533	  -24	   8	...	...
161007.50+035232.7	2451731.8594	  -41	   9	...	...
161007.50+035232.7	2451731.8655	  -24	  11	...	...
161007.50+035232.7	2451731.8716	  -10	  12	...	...
161007.50+035232.7	2451731.8799	   46	  10	...	...
161007.50+035232.7	2451731.8860	   94	  10	...	...
161007.50+035232.7	2451731.8922	  106	   7	...	...
161007.50+035232.7	2452043.8671	  -64	   5	...	...
161007.50+035232.7	2452044.7510	   28	   4	...	...
161007.50+035232.7	2452084.6796	   94	   3	...	...
161007.50+035232.7	2452084.6858	   73	   3	...	...
161007.50+035232.7	2452086.6964	   -3	   2	...	...
161007.50+035232.7	2452086.7026	  -37	   2	...	...
161007.50+035232.7	2452086.7087	  -57	   2	...	...
161007.50+035232.7	2452294.0434	   53	   4	...	...
161007.50+035232.7	2452295.0194	   -4	   4	...	...
161007.50+035232.7	2452295.0264	   -9	   3	...	...
161007.50+035232.7	2452296.0045	   48	   5	...	...
161007.50+035232.7	2452297.0502	  -15	   4	...	...
161007.50+035232.7	2452323.0658	  -21	   7	...	...
161007.50+035232.7	2452327.0333	  -11	   3	...	...
161007.50+035232.7	2452328.0342	   88	   5	...	...
161007.50+035232.7	2453022.0542	   26	   7	...	...
161007.50+035232.7	2453071.9700	   89	   3	...	...
161007.50+035232.7	2453181.6886	 -148	   7	...	...
161007.50+035232.7	2453551.6611	 -100	   5	...	...
161007.50+035232.7	2453552.8133	   -1	   5	...	...
161007.50+035232.7	2453616.6283	  -39	  21	...	...
161007.50+035232.7	2453616.6356	   18	  24	...	...
161007.50+035232.7	2453618.6139	  -45	  23	...	...
161007.50+035232.7	2453621.6139	  -32	  14	...	...
161007.50+035232.7	2453621.6187	  -64	  14	...	...
161007.50+035232.7	2453817.0203	   28	   6	...	...
161007.50+035232.7	2453817.0251	   47	   5	...	...
161007.50+035232.7	2454277.7050	  -70	   3	...	...
161007.50+035232.7	2454277.7112	  -42	   3	...	...
161007.50+035232.7	2454297.6485	   25	   7	...	...
161007.50+035232.7	2454961.8757	   79	   6	...	...
161007.50+035232.7	2454961.8819	  117	   5	...	...
161007.50+035232.7	2454961.8881	  111	   4	...	...
161007.50+035232.7	2454961.8944	  119	   3	...	...
161007.50+035232.7	2455592.9748	  147	  10	...	...
161007.50+035232.7	2455592.9820	  147	  13	...	...
161007.50+035232.7	2455734.6580	  112	  20	...	...
161007.50+035232.7	2455737.8696	  -71	   8	...	...
161007.50+035232.7	2455737.8782	  -98	   8	...	...
161007.50+035232.7	2455737.8867	 -100	   7	...	...
161007.50+035232.7	2455737.8952	 -102	   8	...	...
161909.10+135145.5	2456450.8242	  -29	  26	   61	  27
161909.10+135145.5	2456450.8313	  124	  31	   80	  27
161909.10+135145.5	2456451.7251	   94	  27	  -20	  38
161909.10+135145.5	2456451.7322	  167	  22	...	...
161909.10+135145.5	2456452.6766	   65	  28	   -6	  25
161909.10+135145.5	2456453.7881	  164	  19	  -21	  27
161909.10+135145.5	2456453.7952	  128	  24	  -61	  32
161909.10+135145.5	2456453.8023	   96	  22	   10	  27
161909.10+135145.5	2456453.8789	 -110	  22	  177	  25
161909.10+135145.5	2456453.8874	 -128	  24	  230	  47
161909.10+135145.5	2456453.8959	 -155	  19	  189	  21
161909.10+135145.5	2456453.9276	 -142	  21	  213	  28
161909.10+135145.5	2456454.6695	   84	  20	   -2	  22
161909.10+135145.5	2456454.6780	   63	  16	   48	  25
161909.10+135145.5	2456454.7398	  -91	  16	  211	  24
161909.10+135145.5	2456454.7483	 -146	  15	  172	  23
161909.10+135145.5	2456454.8395	   64	  23	   96	  28
161909.10+135145.5	2456454.8480	   63	  25	   67	  27
165359.06+201010.4	2455366.8175	  -13	  19	...	...
165359.06+201010.4	2455366.8233	   33	  17	...	...
165359.06+201010.4	2455366.8290	   23	  19	...	...
165359.06+201010.4	2455366.8348	   45	  20	...	...
165359.06+201010.4	2455366.8406	   42	  20	...	...
165359.06+201010.4	2455366.8463	    9	  19	...	...
165359.06+201010.4	2455366.8521	   -9	  21	...	...
165359.06+201010.4	2455366.8578	  -44	  20	...	...
165359.06+201010.4	2455367.6689	  -20	  29	...	...
165359.06+201010.4	2455367.6746	  -40	  29	...	...
165359.06+201010.4	2455367.6807	  -31	  30	...	...
165359.06+201010.4	2455367.6864	  -12	  30	...	...
165359.06+201010.4	2455367.6993	  -24	  23	...	...
165359.06+201010.4	2455367.7050	   39	  22	...	...
165359.06+201010.4	2455367.7108	   18	  24	...	...
165359.06+201010.4	2455367.7166	   59	  21	...	...
165359.06+201010.4	2455367.7223	    1	  22	...	...
165359.06+201010.4	2455367.8033	  -41	  23	...	...
165359.06+201010.4	2455367.8090	  -39	  26	...	...
165359.06+201010.4	2455367.9379	  -40	  26	...	...
165359.06+201010.4	2455367.9451	  -32	  23	...	...
165359.06+201010.4	2455367.9509	  -27	  22	...	...
165359.06+201010.4	2455367.9567	   15	  24	...	...
165359.06+201010.4	2455367.9624	   57	  26	...	...
165359.06+201010.4	2455367.9682	   48	  26	...	...
165359.06+201010.4	2455368.6747	   30	  30	...	...
165359.06+201010.4	2455368.6805	  -17	  24	...	...
165359.06+201010.4	2455368.6863	  -25	  21	...	...
165359.06+201010.4	2455368.6921	  -71	  25	...	...
165359.06+201010.4	2455368.6979	  -48	  26	...	...
165359.06+201010.4	2455368.7037	  -17	  26	...	...
165359.06+201010.4	2455368.7095	    2	  23	...	...
165359.06+201010.4	2455368.8689	   12	  25	...	...
165359.06+201010.4	2455368.8746	   -7	  29	...	...
165658.13+212139.3	2453902.6825	  -36	  26	...	...
165658.13+212139.3	2453902.6887	  -82	  28	...	...
165658.13+212139.3	2453902.6949	  -49	  27	...	...
165658.13+212139.3	2453902.7012	  -11	  28	...	...
165658.13+212139.3	2453902.7073	   30	  27	...	...
165658.13+212139.3	2453902.7136	   35	  27	...	...
165658.13+212139.3	2453902.7198	   62	  24	...	...
165658.13+212139.3	2453902.7260	   69	  18	...	...
165658.13+212139.3	2453902.7341	   -7	  18	...	...
165658.13+212139.3	2453902.7403	  -43	  20	...	...
165658.13+212139.3	2453902.7465	  -53	  21	...	...
165658.13+212139.3	2453902.7527	  -56	  21	...	...
165658.13+212139.3	2453902.7589	  -56	  23	...	...
165658.13+212139.3	2453902.8269	   17	  40	...	...
165658.13+212139.3	2453902.8415	   78	  27	...	...
165658.13+212139.3	2453902.8477	    8	  30	...	...
165658.13+212139.3	2453902.8539	   27	  31	...	...
165658.13+212139.3	2453902.8601	   22	  31	...	...
165658.13+212139.3	2453902.8663	  -78	  33	...	...
165658.13+212139.3	2453902.8725	  -72	  35	...	...
165658.13+212139.3	2453902.8787	  -72	  27	...	...
165658.13+212139.3	2453902.8849	  -38	  29	...	...
165658.13+212139.3	2453902.8911	   29	  31	...	...
165658.13+212139.3	2453902.8973	   21	  33	...	...
165658.13+212139.3	2453902.9035	   69	  36	...	...
165658.13+212139.3	2453902.9098	  118	  33	...	...
165658.13+212139.3	2453902.9161	  118	  28	...	...
165658.13+212139.3	2453902.9222	   71	  29	...	...
165658.13+212139.3	2453902.9285	   17	  35	...	...
165658.13+212139.3	2453902.9347	  -40	  27	...	...
165658.13+212139.3	2453902.9409	  -43	  41	...	...
165658.13+212139.3	2453902.9471	    2	  44	...	...
165658.13+212139.3	2453902.9533	  -69	  53	...	...
165658.13+212139.3	2453902.9595	  158	  41	...	...
165658.13+212139.3	2453903.6708	  -13	  21	...	...
165658.13+212139.3	2453903.6770	  -29	  28	...	...
165658.13+212139.3	2453903.6832	  -56	  32	...	...
165658.13+212139.3	2453903.6919	  -39	  24	...	...
165658.13+212139.3	2453903.6980	  -81	  24	...	...
165658.13+212139.3	2453903.7042	 -100	  26	...	...
165658.13+212139.3	2453903.7103	   -5	  29	...	...
165658.13+212139.3	2453903.7165	  -33	  25	...	...
165658.13+212139.3	2453903.7227	    2	  24	...	...
165658.13+212139.3	2453903.7289	   34	  25	...	...
165658.13+212139.3	2453903.7350	   14	  26	...	...
165658.13+212139.3	2453903.7412	   -5	  22	...	...
165658.13+212139.3	2453903.9359	   22	  39	...	...
165658.13+212139.3	2453903.9421	  -71	  29	...	...
165658.13+212139.3	2453903.9483	 -105	  32	...	...
165658.13+212139.3	2453903.9544	  -82	  34	...	...
165658.13+212139.3	2453903.9606	  -28	  35	...	...
165658.13+212139.3	2453903.9668	  -40	  39	...	...
165658.13+212139.3	2453905.7697	   -8	  39	...	...
165658.13+212139.3	2453905.7758	  -11	  29	...	...
165658.13+212139.3	2453905.7820	  -61	  42	...	...
165658.13+212139.3	2453905.7882	  -60	  52	...	...
165658.13+212139.3	2453905.7943	   12	  37	...	...
165658.13+212139.3	2453905.8005	  -71	  39	...	...
165658.13+212139.3	2453907.8254	   11	  25	...	...
165658.13+212139.3	2453907.8315	   11	  22	...	...
165658.13+212139.3	2453907.8377	   -4	  21	...	...
165658.13+212139.3	2453907.8438	   15	  27	...	...
165658.13+212139.3	2453907.8500	 -106	  37	...	...
165658.13+212139.3	2453907.8562	  -34	  42	...	...
165658.13+212139.3	2453907.8624	 -146	  39	...	...
165658.13+212139.3	2453907.8685	  -51	  35	...	...
165658.13+212139.3	2453907.8747	  -53	  33	...	...
165951.69+192745.6	2453816.9369	  -63	  38	...	...
165951.69+192745.6	2453902.7664	    8	  22	...	...
165951.69+192745.6	2453902.7828	   11	  27	...	...
165951.69+192745.6	2453902.7904	  -82	  27	...	...
165951.69+192745.6	2453903.9257	  -42	  28	...	...
165951.69+192745.6	2453904.6750	    6	  19	...	...
165951.69+192745.6	2453904.6851	   65	  17	...	...
165951.69+192745.6	2453904.6941	  104	  23	...	...
165951.69+192745.6	2453904.7030	   39	  24	...	...
165951.69+192745.6	2453904.7738	  -50	  38	...	...
165951.69+192745.6	2453904.7828	  -77	  33	...	...
165951.69+192745.6	2453905.7242	  -14	  26	...	...
165951.69+192745.6	2453905.7331	 -138	  24	...	...
165951.69+192745.6	2453905.7420	 -152	  37	...	...
165951.69+192745.6	2453905.7510	  -54	  43	...	...
165951.69+192745.6	2453905.7599	   36	  41	...	...
165951.69+192745.6	2453905.9158	  -74	  25	...	...
165951.69+192745.6	2453905.9268	  -72	  40	...	...
165951.69+192745.6	2453905.9379	  -40	  30	...	...
165951.69+192745.6	2453905.9489	  -42	  18	...	...
165951.69+192745.6	2453905.9599	   65	  16	...	...
165951.69+192745.6	2453906.7247	 -112	  21	...	...
165951.69+192745.6	2453906.7337	 -106	  24	...	...
165951.69+192745.6	2453906.7426	 -142	  23	...	...
165951.69+192745.6	2453906.7516	 -153	  22	...	...
165951.69+192745.6	2453906.7605	 -120	  23	...	...
165951.69+192745.6	2453906.7695	  -22	  24	...	...
165951.69+192745.6	2453906.9516	   10	  24	...	...
165951.69+192745.6	2453906.9605	  152	  17	...	...
165951.69+192745.6	2453907.6631	   48	  55	...	...
165951.69+192745.6	2453907.6721	  135	  21	...	...
165951.69+192745.6	2453907.6840	   85	  27	...	...
165951.69+192745.6	2453907.6942	   -4	  35	...	...
165951.69+192745.6	2453907.7059	   10	  24	...	...
165951.69+192745.6	2453907.7434	  -88	  26	...	...
165951.69+192745.6	2453907.7551	  -28	  19	...	...
165951.69+192745.6	2453907.7668	   31	  22	...	...
165951.69+192745.6	2453907.7785	  -33	  27	...	...
165951.69+192745.6	2453907.9303	  -15	  19	...	...
165951.69+192745.6	2453907.9420	   49	  17	...	...
165951.69+192745.6	2453907.9538	  139	  18	...	...
165951.69+192745.6	2453907.9655	  141	  33	...	...
165951.69+192745.6	2453908.9703	 -104	  67	...	...
165951.69+192745.6	2454189.8526	   31	  68	...	...
165951.69+192745.6	2454189.8602	  -68	  44	...	...
165951.69+192745.6	2454189.8677	 -113	  53	...	...
165951.69+192745.6	2454189.8753	 -191	  35	...	...
165951.69+192745.6	2454189.8828	 -123	  52	...	...
165951.69+192745.6	2454189.8904	  -68	  45	...	...
165951.69+192745.6	2454189.8979	 -191	  54	...	...
165951.69+192745.6	2454189.9055	 -258	  61	...	...
165951.69+192745.6	2454189.9130	   91	  38	...	...
165951.69+192745.6	2454189.9206	 -199	 150	...	...
165951.69+192745.6	2454189.9281	  -98	 111	...	...
165951.69+192745.6	2454189.9357	  -55	  54	...	...
165951.69+192745.6	2454189.9433	 -109	  40	...	...
165951.69+192745.6	2454189.9508	   58	  35	...	...
165951.69+192745.6	2454189.9584	   48	  30	...	...
165951.69+192745.6	2454189.9659	   77	  25	...	...
165951.69+192745.6	2454189.9735	  130	  38	...	...
165951.69+192745.6	2454189.9810	  147	  34	...	...
165951.69+192745.6	2454189.9886	  128	  73	...	...
165951.69+192745.6	2454189.9961	   -7	  74	...	...
165951.69+192745.6	2454191.8354	   50	  33	...	...
165951.69+192745.6	2454191.8429	   30	  34	...	...
165951.69+192745.6	2454191.8505	 -152	  33	...	...
165951.69+192745.6	2454191.8580	 -180	  38	...	...
165951.69+192745.6	2454191.8656	 -175	  33	...	...
165951.69+192745.6	2454191.8732	 -231	  38	...	...
165951.69+192745.6	2454191.8807	 -219	  44	...	...
165951.69+192745.6	2454191.8883	 -248	  53	...	...
165951.69+192745.6	2454191.8958	 -269	  55	...	...
165951.69+192745.6	2454191.9034	  -67	  53	...	...
165951.69+192745.6	2454191.9109	   55	  34	...	...
165951.69+192745.6	2454191.9615	  131	  20	...	...
165951.69+192745.6	2454191.9691	  125	  18	...	...
165951.69+192745.6	2454191.9766	   24	  24	...	...
165951.69+192745.6	2454191.9842	  -54	  22	...	...
165951.69+192745.6	2454191.9918	  -60	  25	...	...
165951.69+192745.6	2454277.6821	   74	  29	...	...
165951.69+192745.6	2454277.6897	  141	  46	...	...
165951.69+192745.6	2454994.6857	   27	  36	...	...
165951.69+192745.6	2454994.6933	 -103	  28	...	...
165951.69+192745.6	2454994.7009	  -84	  35	...	...
165951.69+192745.6	2454994.7084	 -120	  35	...	...
165951.69+192745.6	2454994.7160	   59	  28	...	...
165951.69+192745.6	2454995.6753	  -20	  37	...	...
165951.69+192745.6	2454995.6838	  -37	  31	...	...
165951.69+192745.6	2454995.9373	  -68	  89	...	...
165951.69+192745.6	2454996.6637	 -162	  37	...	...
165951.69+192745.6	2454996.6721	  -34	  75	...	...
165951.69+192745.6	2454996.6809	 -125	  27	...	...
165951.69+192745.6	2454996.8896	   76	  13	...	...
165951.69+192745.6	2454996.8986	    6	  14	...	...
165951.69+192745.6	2454996.9075	   -8	  19	...	...
165951.69+192745.6	2454996.9165	  -55	  19	...	...
165951.69+192745.6	2454997.6798	  -48	  25	...	...
165951.69+192745.6	2454997.6882	   10	  14	...	...
165951.69+192745.6	2454997.6970	   21	  15	...	...
165951.69+192745.6	2454997.7060	   46	  12	...	...
165951.69+192745.6	2454997.8888	   30	  13	...	...
165951.69+192745.6	2454997.8977	  -28	  11	...	...
165951.69+192745.6	2454997.9067	 -140	  16	...	...
165951.69+192745.6	2454998.6576	  -50	  43	...	...
165951.69+192745.6	2454998.6665	    9	  32	...	...
165951.69+192745.6	2454998.6754	   81	  60	...	...
173008.38+624754.7	2452437.7491	  -73	  10	...	...
173008.38+624754.7	2452437.7552	  -59	  12	...	...
173008.38+624754.7	2452437.7614	  -98	  10	...	...
173008.38+624754.7	2452437.7675	 -104	  10	...	...
173008.38+624754.7	2452437.7737	 -121	   9	...	...
173008.38+624754.7	2452437.7799	  -82	   8	...	...
173008.38+624754.7	2452438.6710	  -46	  16	...	...
173008.38+624754.7	2452438.6769	   15	  15	...	...
173008.38+624754.7	2452438.6824	  -64	  15	...	...
173008.38+624754.7	2452438.6878	 -111	  15	...	...
173008.38+624754.7	2452438.6933	  -99	  14	...	...
173008.38+624754.7	2452438.6987	 -112	  15	...	...
173008.38+624754.7	2452438.7042	 -108	  14	...	...
173008.38+624754.7	2452438.7128	  -70	  19	...	...
173008.38+624754.7	2452438.7183	  -23	  22	...	...
173008.38+624754.7	2452438.7237	   21	  19	...	...
173008.38+624754.7	2452438.7292	    2	  17	...	...
173008.38+624754.7	2452438.7346	    2	  17	...	...
173008.38+624754.7	2452438.7401	    0	  15	...	...
173008.38+624754.7	2452438.7455	  -22	  13	...	...
173008.38+624754.7	2452438.9237	 -120	  12	...	...
173008.38+624754.7	2452438.9291	 -122	  13	...	...
173008.38+624754.7	2452438.9346	  -99	  11	...	...
173008.38+624754.7	2452438.9400	  -95	  12	...	...
173008.38+624754.7	2452438.9455	  -51	  10	...	...
173008.38+624754.7	2452438.9509	  -20	  10	...	...
173008.38+624754.7	2452438.9564	   20	  10	...	...
173008.38+624754.7	2452439.7684	 -130	  15	...	...
173008.38+624754.7	2452439.7746	 -130	  14	...	...
173008.38+624754.7	2452439.7807	  -92	  12	...	...
173008.38+624754.7	2452439.7869	  -88	  14	...	...
173008.38+624754.7	2452439.7930	  -25	  16	...	...
173008.38+624754.7	2452439.7992	   27	  13	...	...
173008.38+624754.7	2452440.8168	  -68	  11	...	...
173008.38+624754.7	2452440.8222	  -91	  11	...	...
173008.38+624754.7	2452440.8277	  -65	  11	...	...
173008.38+624754.7	2452441.9114	 -110	  11	...	...
173008.38+624754.7	2452441.9168	  -74	   9	...	...
173008.38+624754.7	2452441.9223	  -81	  10	...	...

